Phenomenology of jet angularities at the LHC

We compute resummed and matched predictions for jet angularities in hadronic dijet and Z+jet events with and without grooming the candidate jets using the SoftDrop technique. Our theoretical predictions also account for non-perturbative corrections from the underlying event and hadronisation through parton-to-hadron level transfer matrices extracted from dedicated Monte Carlo simulations with SHERPA. Thanks to this approach we can account for non-perturbative migration effects in both the angularities and the jet transverse momentum. We compare our predictions against recent measurements from the CMS experiment. This allows us to test the description of quark- and gluon-jet enriched phase-space regions separately. We supplement our study with SHERPA results based on the matching of NLO QCD matrix elements with the parton shower. Both theoretical predictions offer a good description of the data, within the experimental and theoretical uncertainties. The latter are however sizeable, motivating higher-accuracy calculations.

==> figures/DJCentral_FlavFrac_gluon.dat <==
# BEGIN PLOT
Legend=1
LogY=0
LogX=1
YMin=0
YMax=1
LeftMargin=1.7
YLabel=\Large $\frac{\mathrm d}{\mathrm dp_{T}}\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XLabel=\Large $p_{T,\text{jet}}$ [GeV]
CustomLegend=\\\large central dijet, $\sqrt{s} =  13~\text{TeV}$\\\large anti-$k_t$, $R=0.4$
LegendXPos=0.06
LegendYPos=0.45
RatioPlotYMax=1.05
RatioPlotYMin=0.75
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_CENTRAL.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_CENTRAL.yoda/flavour_frac/gluon
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_CENTRAL.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_CENTRAL.yoda/flavour_frac/gluon
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_CENTRAL.yoda/flavour_frac/gluon
RatioPlotYLabel=\large Ratio to Born
XLabelSep=5.5
BottomMargin=1.1
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_CENTRAL.yoda/flavour_frac/gluon
ErrorBandColor=red
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=red
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_CENTRAL.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont $\mathcal{O}(\alpha_\text{s}^2)$
errorbands=1
errorbarscolor=blue
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	7.909412e-01	4.469148e-03	4.749829e-03
6.500000e+01	8.800000e+01	7.839344e-01	4.884506e-03	5.236981e-03
8.800000e+01	1.200000e+02	7.677636e-01	5.379839e-03	5.784321e-03
1.200000e+02	1.500000e+02	7.570578e-01	5.856257e-03	6.292543e-03
1.500000e+02	1.860000e+02	7.409482e-01	6.335898e-03	6.855161e-03
1.860000e+02	2.540000e+02	7.369740e-01	6.236086e-03	6.741764e-03
2.540000e+02	3.260000e+02	7.036335e-01	6.860041e-03	7.413629e-03
3.260000e+02	4.080000e+02	6.750495e-01	7.854532e-03	8.460151e-03
4.080000e+02	4.810000e+02	6.567903e-01	7.677059e-03	8.318035e-03
4.810000e+02	6.140000e+02	6.630457e-01	7.280490e-03	7.901857e-03
6.140000e+02	8.000000e+02	5.699235e-01	8.620521e-03	9.409729e-03
8.000000e+02	1.000000e+03	5.403858e-01	7.773211e-03	8.461136e-03
1.000000e+03	4.000000e+03	4.270007e-01	9.180566e-03	1.008436e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_CENTRAL.yoda/flavour_frac/gluon
ErrorBandColor=blue
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=blue
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_CENTRAL.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont $\mathcal{O}(\alpha_\text{s}^3)$
errorbands=1
errorbarscolor=red
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	6.881550e-01	8.790809e-02	3.242962e-02
6.500000e+01	8.800000e+01	6.860967e-01	7.075336e-02	2.874907e-02
8.800000e+01	1.200000e+02	6.797905e-01	5.503778e-02	2.471756e-02
1.200000e+02	1.500000e+02	6.746853e-01	4.498170e-02	2.142669e-02
1.500000e+02	1.860000e+02	6.581835e-01	4.905315e-02	2.155322e-02
1.860000e+02	2.540000e+02	6.564386e-01	4.565764e-02	1.891672e-02
2.540000e+02	3.260000e+02	6.321349e-01	4.015063e-02	1.669036e-02
3.260000e+02	4.080000e+02	5.999539e-01	4.539119e-02	1.799387e-02
4.080000e+02	4.810000e+02	5.893324e-01	3.304236e-02	1.327239e-02
4.810000e+02	6.140000e+02	5.870265e-01	2.809332e-02	9.781463e-03
6.140000e+02	8.000000e+02	5.065864e-01	3.887473e-02	1.487212e-02
8.000000e+02	1.000000e+03	4.611988e-01	4.020637e-02	1.503054e-02
1.000000e+03	4.000000e+03	3.699751e-01	3.817999e-02	1.528515e-02
# END HISTO1D

# BEGIN SPECIAL /title/title
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(3500,0.9){\large Fraction of gluon jets}
\endpsclip
# END SPECIAL


==> figures/DJForward_FlavFrac_gluon.dat <==
# BEGIN PLOT
Legend=1
LogY=0
LogX=1
YMin=0
YMax=1
LeftMargin=1.7
YLabel=\Large $\frac{\mathrm d}{\mathrm dp_{T}}\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XLabel=\Large $p_{T,\text{jet}}$ [GeV]
CustomLegend=\\\large forward dijet, $\sqrt{s} =  13~\text{TeV}$\\\large anti-$k_t$, $R=0.4$
LegendXPos=0.06
LegendYPos=0.45
RatioPlotYMax=1.05
RatioPlotYMin=0.75
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_FORWARD.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_FORWARD.yoda/flavour_frac/gluon
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_FORWARD.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_FORWARD.yoda/flavour_frac/gluon
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_FORWARD.yoda/flavour_frac/gluon
RatioPlotYLabel=\large Ratio to Born
XLabelSep=5.5
BottomMargin=1.1
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_FORWARD.yoda/flavour_frac/gluon
ErrorBandColor=red
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=red
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_Born_R0.4_FORWARD.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont $\mathcal{O}(\alpha_\text{s}^2)$
errorbands=1
errorbarscolor=blue
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	7.745766e-01	5.840814e-03	6.328387e-03
6.500000e+01	8.800000e+01	7.607547e-01	6.325354e-03	6.857359e-03
8.800000e+01	1.200000e+02	7.418135e-01	6.862369e-03	7.439049e-03
1.200000e+02	1.500000e+02	7.140921e-01	7.659084e-03	8.314138e-03
1.500000e+02	1.860000e+02	6.933244e-01	7.971243e-03	8.631516e-03
1.860000e+02	2.540000e+02	6.797919e-01	8.294987e-03	9.020309e-03
2.540000e+02	3.260000e+02	6.263915e-01	9.058024e-03	9.925457e-03
3.260000e+02	4.080000e+02	5.717710e-01	9.697098e-03	1.060035e-02
4.080000e+02	4.810000e+02	5.279434e-01	8.824089e-03	9.738849e-03
4.810000e+02	6.140000e+02	4.913954e-01	8.922010e-03	9.870457e-03
6.140000e+02	8.000000e+02	4.532197e-01	9.562582e-03	1.055583e-02
8.000000e+02	1.000000e+03	3.773930e-01	8.393692e-03	9.380530e-03
1.000000e+03	4.000000e+03	3.130486e-01	9.140088e-03	1.022534e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_FORWARD.yoda/flavour_frac/gluon
ErrorBandColor=blue
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=blue
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/FlavourFractions/FlavourFractions_LO_R0.4_FORWARD.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont $\mathcal{O}(\alpha_\text{s}^3)$
errorbands=1
errorbarscolor=red
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	6.761415e-01	8.311663e-02	3.085085e-02
6.500000e+01	8.800000e+01	6.617583e-01	7.088853e-02	2.914690e-02
8.800000e+01	1.200000e+02	6.530736e-01	5.432048e-02	2.445731e-02
1.200000e+02	1.500000e+02	6.280700e-01	5.111093e-02	2.345397e-02
1.500000e+02	1.860000e+02	6.062217e-01	5.430514e-02	2.331439e-02
1.860000e+02	2.540000e+02	5.962311e-01	5.005418e-02	1.980598e-02
2.540000e+02	3.260000e+02	5.513932e-01	4.353502e-02	1.751368e-02
3.260000e+02	4.080000e+02	4.897733e-01	5.589939e-02	2.199856e-02
4.080000e+02	4.810000e+02	4.580794e-01	4.178001e-02	1.741083e-02
4.810000e+02	6.140000e+02	4.338454e-01	3.767086e-02	1.428533e-02
6.140000e+02	8.000000e+02	3.684550e-01	4.822797e-02	1.818132e-02
8.000000e+02	1.000000e+03	3.141584e-01	4.029062e-02	1.556010e-02
1.000000e+03	4.000000e+03	2.712397e-01	2.593605e-02	8.701608e-03
# END HISTO1D

# BEGIN SPECIAL /title/title
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(3500,0.9){\large Fraction of gluon jets}
\endpsclip
# END SPECIAL


==> figures/DJ_d11-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.077109e-01	1.500985e-02	1.500985e-02
1.700000e-01	2.500000e-01	2.268150e+00	6.301328e-02	6.301328e-02
2.500000e-01	3.200000e-01	3.226233e+00	9.198059e-02	9.198059e-02
3.200000e-01	3.800000e-01	3.002106e+00	2.346130e-01	2.346130e-01
3.800000e-01	4.500000e-01	2.360413e+00	7.649689e-02	7.649689e-02
4.500000e-01	5.200000e-01	1.503452e+00	9.910497e-02	9.910497e-02
5.200000e-01	5.900000e-01	8.200422e-01	3.662287e-02	3.662287e-02
5.900000e-01	1.000000e+00	7.902696e-02	5.968074e-03	5.968074e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
Average=0.32098620922760435,0.012393276718149493,0.02716851578820656
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.621312e-01	1.307204e-01	7.721905e-02
1.700000e-01	2.500000e-01	2.464613e+00	7.199431e-01	3.988622e-01
2.500000e-01	3.200000e-01	3.780680e+00	5.366587e-01	1.175975e-01
3.200000e-01	3.800000e-01	3.436463e+00	2.880703e-01	4.064992e-01
3.800000e-01	4.500000e-01	2.128177e+00	3.009142e-01	6.823521e-01
4.500000e-01	5.200000e-01	1.087165e+00	1.407829e-01	3.922364e-01
5.200000e-01	5.900000e-01	4.783238e-01	4.682519e-02	1.684014e-01
5.900000e-01	1.000000e+00	2.896753e-02	1.373757e-02	1.391332e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.568218e-01	1.489094e-02	2.139441e-02
1.700000e-01	2.500000e-01	2.371509e+00	1.516625e-02	8.161125e-02
2.500000e-01	3.200000e-01	3.448679e+00	0.000000e+00	1.107943e-01
3.200000e-01	3.800000e-01	3.125405e+00	3.471667e-02	2.458833e-02
3.800000e-01	4.500000e-01	2.155134e+00	9.286714e-02	3.788571e-03
4.500000e-01	5.200000e-01	1.293995e+00	5.989329e-02	1.247214e-02
5.200000e-01	5.900000e-01	7.066451e-01	3.509671e-02	5.832143e-03
5.900000e-01	1.000000e+00	7.264290e-02	4.411780e-03	6.879024e-04
# END HISTO1D



==> figures/DJ_d11-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.13
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	4.229800e-01	3.238400e-03	3.238400e-03
6.500000e+01	8.800000e+01	3.969700e-01	2.763300e-03	2.763300e-03
8.800000e+01	1.200000e+02	3.706700e-01	1.927900e-03	1.927900e-03
1.200000e+02	1.500000e+02	3.471900e-01	1.812600e-03	1.812600e-03
1.500000e+02	1.860000e+02	3.314900e-01	1.636100e-03	1.636100e-03
1.860000e+02	2.540000e+02	3.123100e-01	1.414400e-03	1.414400e-03
2.540000e+02	3.260000e+02	2.903800e-01	1.971500e-03	1.971500e-03
3.260000e+02	4.080000e+02	2.734600e-01	1.681700e-03	1.681700e-03
4.080000e+02	4.810000e+02	2.587200e-01	2.994500e-03	2.994500e-03
4.810000e+02	6.140000e+02	2.464500e-01	3.394200e-03	3.394200e-03
6.140000e+02	8.000000e+02	2.296700e-01	4.371800e-03	4.371800e-03
8.000000e+02	1.000000e+03	2.141600e-01	4.913600e-03	4.913600e-03
1.000000e+03	4.000000e+03	1.957900e-01	4.704100e-03	4.704100e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.960115e-01	1.208755e-02	2.968352e-02
6.500000e+01	8.800000e+01	3.797994e-01	1.342197e-02	2.846300e-02
8.800000e+01	1.200000e+02	3.503041e-01	1.189338e-02	2.751786e-02
1.200000e+02	1.500000e+02	3.209862e-01	1.239328e-02	2.716852e-02
1.500000e+02	1.860000e+02	3.005388e-01	1.108428e-02	2.460666e-02
1.860000e+02	2.540000e+02	2.830764e-01	1.091237e-02	2.399027e-02
2.540000e+02	3.260000e+02	2.590698e-01	1.298794e-02	2.593371e-02
3.260000e+02	4.080000e+02	2.416455e-01	8.871577e-03	2.242007e-02
4.080000e+02	4.810000e+02	2.165840e-01	1.021157e-02	2.287043e-02
4.810000e+02	6.140000e+02	2.138873e-01	7.786823e-03	1.773551e-02
6.140000e+02	8.000000e+02	2.025781e-01	1.078335e-02	1.949135e-02
8.000000e+02	1.000000e+03	1.786315e-01	1.022732e-02	1.716020e-02
1.000000e+03	4.000000e+03	1.622645e-01	7.802195e-03	1.563079e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	4.093898e-01	3.474203e-03	1.023889e-03
6.500000e+01	8.800000e+01	3.847160e-01	7.515815e-03	0.000000e+00
8.800000e+01	1.200000e+02	3.595362e-01	3.390262e-03	6.780097e-04
1.200000e+02	1.500000e+02	3.371010e-01	3.566671e-03	1.057276e-03
1.500000e+02	1.860000e+02	3.197206e-01	3.809734e-03	5.423700e-04
1.860000e+02	2.540000e+02	3.008513e-01	3.605004e-03	4.981139e-04
2.540000e+02	3.260000e+02	2.730382e-01	8.160427e-03	5.372871e-03
3.260000e+02	4.080000e+02	2.561779e-01	4.375857e-03	0.000000e+00
4.080000e+02	4.810000e+02	2.482290e-01	3.442888e-03	6.157286e-04
4.810000e+02	6.140000e+02	2.340175e-01	3.246966e-03	4.324713e-04
6.140000e+02	8.000000e+02	2.170744e-01	2.910187e-03	3.582094e-04
8.000000e+02	1.000000e+03	2.007023e-01	2.582641e-03	2.700360e-04
1.000000e+03	4.000000e+03	1.843479e-01	2.141499e-03	2.002439e-04
# END HISTO1D



==> figures/DJ_d11-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	1.928900e+00	1.424167e-01	1.424167e-01
1.050000e-01	1.650000e-01	4.461073e+00	2.656548e-01	2.656548e-01
1.650000e-01	2.300000e-01	3.244684e+00	1.547709e-01	1.547709e-01
2.300000e-01	3.050000e-01	2.105025e+00	1.213596e-01	1.213596e-01
3.050000e-01	3.800000e-01	1.104574e+00	6.290013e-02	6.290013e-02
3.800000e-01	4.600000e-01	5.733790e-01	2.962253e-02	2.962253e-02
4.600000e-01	5.500000e-01	2.765165e-01	2.415394e-02	2.415394e-02
5.500000e-01	1.000000e+00	1.648863e-02	2.504458e-03	2.504458e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
Average=0.17034560802215534,0.008585464391817427,0.016060673628274985
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	2.432648e+00	4.791023e-01	3.024995e-01
1.050000e-01	1.650000e-01	5.129924e+00	4.326249e-01	3.108980e-01
1.650000e-01	2.300000e-01	3.289589e+00	2.904916e-01	3.455446e-01
2.300000e-01	3.050000e-01	1.599514e+00	2.186773e-01	3.364740e-01
3.050000e-01	3.800000e-01	7.739004e-01	9.275460e-02	2.039410e-01
3.800000e-01	4.600000e-01	3.639686e-01	3.356941e-02	1.041898e-01
4.600000e-01	5.500000e-01	1.363795e-01	4.265963e-02	3.915147e-02
5.500000e-01	1.000000e+00	7.901215e-03	4.132775e-03	2.778361e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	2.098984e+00	3.876286e-02	8.884381e-02
1.050000e-01	1.650000e-01	4.723147e+00	0.000000e+00	1.571067e-01
1.650000e-01	2.300000e-01	3.355480e+00	9.325231e-02	5.992308e-03
2.300000e-01	3.050000e-01	1.818036e+00	7.332400e-02	4.114667e-03
3.050000e-01	3.800000e-01	9.681819e-01	5.005600e-02	1.256640e-02
3.800000e-01	4.600000e-01	5.060824e-01	2.137913e-02	4.537625e-03
4.600000e-01	5.500000e-01	2.276971e-01	9.872667e-03	1.506333e-03
5.500000e-01	1.000000e+00	1.814745e-02	1.488889e-03	8.407111e-05
# END HISTO1D



==> figures/DJ_d11-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large  Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.721600e-01	3.858900e-03	3.858900e-03
6.500000e+01	8.800000e+01	2.457100e-01	2.575100e-03	2.575100e-03
8.800000e+01	1.200000e+02	2.193900e-01	1.819500e-03	1.819500e-03
1.200000e+02	1.500000e+02	1.966100e-01	1.723100e-03	1.723100e-03
1.500000e+02	1.860000e+02	1.835400e-01	1.554600e-03	1.554600e-03
1.860000e+02	2.540000e+02	1.686000e-01	1.228500e-03	1.228500e-03
2.540000e+02	3.260000e+02	1.534500e-01	9.957200e-04	9.957200e-04
3.260000e+02	4.080000e+02	1.430900e-01	8.642500e-04	8.642500e-04
4.080000e+02	4.810000e+02	1.344300e-01	9.453800e-04	9.453800e-04
4.810000e+02	6.140000e+02	1.280700e-01	7.542200e-04	7.542200e-04
6.140000e+02	8.000000e+02	1.195200e-01	1.197000e-03	1.197000e-03
8.000000e+02	1.000000e+03	1.118000e-01	1.219900e-03	1.219900e-03
1.000000e+03	4.000000e+03	1.034500e-01	1.272200e-03	1.272200e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.324931e-01	9.070859e-03	1.763361e-02
6.500000e+01	8.800000e+01	2.186280e-01	9.451856e-03	1.724957e-02
8.800000e+01	1.200000e+02	1.943352e-01	9.126971e-03	1.632996e-02
1.200000e+02	1.500000e+02	1.703456e-01	8.585464e-03	1.606067e-02
1.500000e+02	1.860000e+02	1.565944e-01	6.942282e-03	1.461021e-02
1.860000e+02	2.540000e+02	1.460963e-01	7.164494e-03	1.373071e-02
2.540000e+02	3.260000e+02	1.330272e-01	7.327017e-03	1.368478e-02
3.260000e+02	4.080000e+02	1.252108e-01	5.221319e-03	1.125188e-02
4.080000e+02	4.810000e+02	1.105495e-01	5.762726e-03	1.077618e-02
4.810000e+02	6.140000e+02	1.131299e-01	4.764163e-03	8.523678e-03
6.140000e+02	8.000000e+02	1.082065e-01	5.514579e-03	9.273084e-03
8.000000e+02	1.000000e+03	9.633019e-02	5.389879e-03	8.021677e-03
1.000000e+03	4.000000e+03	9.037977e-02	3.997588e-03	7.237480e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.575759e-01	3.875073e-03	7.549905e-04
6.500000e+01	8.800000e+01	2.323827e-01	7.689764e-03	0.000000e+00
8.800000e+01	1.200000e+02	2.079006e-01	3.065089e-03	5.668962e-04
1.200000e+02	1.500000e+02	1.879307e-01	3.144429e-03	7.183381e-04
1.500000e+02	1.860000e+02	1.732592e-01	3.081681e-03	3.074369e-04
1.860000e+02	2.540000e+02	1.591860e-01	2.729750e-03	4.108562e-04
2.540000e+02	3.260000e+02	1.413733e-01	4.601306e-03	2.897430e-03
3.260000e+02	4.080000e+02	1.316327e-01	2.088788e-03	0.000000e+00
4.080000e+02	4.810000e+02	1.278192e-01	2.165213e-03	4.536790e-04
4.810000e+02	6.140000e+02	1.203671e-01	1.821354e-03	2.983548e-04
6.140000e+02	8.000000e+02	1.123374e-01	1.458859e-03	2.787777e-04
8.000000e+02	1.000000e+03	1.048165e-01	1.215450e-03	2.479302e-04
1.000000e+03	4.000000e+03	9.764421e-02	9.140612e-04	1.592470e-04
# END HISTO1D



==> figures/DJ_d11-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.555770e+00	6.804715e-01	6.804715e-01
5.000000e-02	9.000000e-02	7.045236e+00	1.248627e+00	1.248627e+00
9.000000e-02	1.500000e-01	3.464146e+00	3.354498e-01	3.354498e-01
1.500000e-01	2.050000e-01	1.366959e+00	5.596119e-02	5.596119e-02
2.050000e-01	1.000000e+00	7.216424e-02	2.190784e-03	2.190784e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
Average=0.08791578071934734,0.007930179320195227,0.014122047841874735
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.212749e+00	1.280719e+00	1.056860e+00
5.000000e-02	9.000000e-02	7.632576e+00	3.611464e-01	4.558205e-01
9.000000e-02	1.500000e-01	3.072624e+00	4.480080e-01	5.352626e-01
1.500000e-01	2.050000e-01	1.108653e+00	1.871561e-01	3.425340e-01
2.050000e-01	1.000000e+00	4.871216e-02	1.034445e-02	1.797481e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.939692e+00	3.827600e-02	2.759540e-01
5.000000e-02	9.000000e-02	7.450873e+00	1.051025e-01	1.837500e-03
9.000000e-02	1.500000e-01	3.103707e+00	1.108017e-01	9.568333e-03
1.500000e-01	2.050000e-01	1.251735e+00	5.602618e-02	1.487855e-02
2.050000e-01	1.000000e+00	6.278340e-02	3.246692e-03	5.626164e-04
# END HISTO1D



==> figures/DJ_d11-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large  Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.701600e-01	5.556100e-03	5.556100e-03
6.500000e+01	8.800000e+01	1.414200e-01	3.317100e-03	3.317100e-03
8.800000e+01	1.200000e+02	1.166800e-01	1.801000e-03	1.801000e-03
1.200000e+02	1.500000e+02	1.020200e-01	1.529400e-03	1.529400e-03
1.500000e+02	1.860000e+02	9.298500e-02	1.480300e-03	1.480300e-03
1.860000e+02	2.540000e+02	8.413500e-02	1.292700e-03	1.292700e-03
2.540000e+02	3.260000e+02	7.551800e-02	9.527700e-04	9.527700e-04
3.260000e+02	4.080000e+02	7.034700e-02	1.117800e-03	1.117800e-03
4.080000e+02	4.810000e+02	6.613400e-02	6.478600e-04	6.478600e-04
4.810000e+02	6.140000e+02	6.246200e-02	8.581600e-04	8.581600e-04
6.140000e+02	8.000000e+02	5.831300e-02	4.917400e-04	4.917400e-04
8.000000e+02	1.000000e+03	5.488900e-02	4.122200e-04	4.122200e-04
1.000000e+03	4.000000e+03	5.033400e-02	4.608900e-04	4.608900e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.217795e-01	1.252460e-02	2.068847e-02
6.500000e+01	8.800000e+01	1.178594e-01	1.027659e-02	1.917457e-02
8.800000e+01	1.200000e+02	1.025771e-01	9.161180e-03	1.594826e-02
1.200000e+02	1.500000e+02	8.791578e-02	7.930179e-03	1.412205e-02
1.500000e+02	1.860000e+02	8.026151e-02	6.407736e-03	1.250071e-02
1.860000e+02	2.540000e+02	7.464621e-02	6.232326e-03	1.143132e-02
2.540000e+02	3.260000e+02	6.772683e-02	5.546625e-03	1.102414e-02
3.260000e+02	4.080000e+02	6.400219e-02	4.303295e-03	9.515462e-03
4.080000e+02	4.810000e+02	5.670373e-02	4.866259e-03	8.335593e-03
4.810000e+02	6.140000e+02	5.873851e-02	4.432618e-03	7.028261e-03
6.140000e+02	8.000000e+02	5.602887e-02	4.626484e-03	7.442203e-03
8.000000e+02	1.000000e+03	4.960484e-02	4.333813e-03	6.324487e-03
1.000000e+03	4.000000e+03	4.627464e-02	3.066544e-03	6.010277e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d11-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.514756e-01	3.782167e-03	3.863851e-03
6.500000e+01	8.800000e+01	1.281393e-01	3.612975e-03	2.416204e-04
8.800000e+01	1.200000e+02	1.088604e-01	2.615960e-03	2.244349e-04
1.200000e+02	1.500000e+02	9.542627e-02	2.342505e-03	4.409225e-04
1.500000e+02	1.860000e+02	8.655553e-02	2.109559e-03	2.513205e-04
1.860000e+02	2.540000e+02	7.837492e-02	1.664394e-03	2.535953e-04
2.540000e+02	3.260000e+02	6.924646e-02	2.041440e-03	1.458236e-03
3.260000e+02	4.080000e+02	6.428211e-02	9.488198e-04	0.000000e+00
4.080000e+02	4.810000e+02	6.288547e-02	1.208063e-03	3.209204e-04
4.810000e+02	6.140000e+02	5.889769e-02	9.855786e-04	2.096889e-04
6.140000e+02	8.000000e+02	5.464385e-02	7.624671e-04	2.114448e-04
8.000000e+02	1.000000e+03	5.096857e-02	6.560523e-04	1.442508e-04
1.000000e+03	4.000000e+03	4.740109e-02	4.465107e-04	1.630903e-04
# END HISTO1D



==> figures/DJ_d12-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.263356e-01	2.310966e-02	2.310966e-02
1.000000e-01	1.800000e-01	2.052259e+00	1.651754e-01	1.651754e-01
1.800000e-01	2.600000e-01	2.724620e+00	6.422512e-02	6.422512e-02
2.600000e-01	3.400000e-01	2.555333e+00	2.500178e-01	2.500178e-01
3.400000e-01	4.200000e-01	1.984204e+00	7.822000e-02	7.822000e-02
4.200000e-01	5.000000e-01	1.420886e+00	5.539236e-02	5.539236e-02
5.000000e-01	5.700000e-01	7.933144e-01	3.546802e-02	3.546802e-02
5.700000e-01	6.400000e-01	4.533956e-01	2.927503e-02	2.927503e-02
6.400000e-01	1.000000e+00	3.086798e-02	3.365212e-03	3.365212e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
Average=0.2942483566192428,0.016645183522636442,0.02912056298186433
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.330415e-01	1.591346e-01	1.611339e-01
1.000000e-01	1.800000e-01	1.719715e+00	6.326625e-01	4.708528e-01
1.800000e-01	2.600000e-01	3.116242e+00	5.078449e-01	2.019229e-01
2.600000e-01	3.400000e-01	3.204572e+00	3.127580e-01	1.689160e-01
3.400000e-01	4.200000e-01	2.158475e+00	3.249693e-01	4.988129e-01
4.200000e-01	5.000000e-01	1.155363e+00	1.597085e-01	4.317660e-01
5.000000e-01	5.700000e-01	5.674776e-01	6.607919e-02	2.018523e-01
5.700000e-01	6.400000e-01	2.053948e-01	6.014162e-02	8.134043e-02
6.400000e-01	1.000000e+00	1.179292e-02	6.449477e-03	5.639932e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.237546e-01	1.255130e-02	2.659780e-02
1.000000e-01	1.800000e-01	2.148690e+00	1.985500e-02	7.710125e-02
1.800000e-01	2.600000e-01	2.938742e+00	0.000000e+00	1.024338e-01
2.600000e-01	3.400000e-01	2.558785e+00	4.425500e-02	5.456250e-03
3.400000e-01	4.200000e-01	1.870941e+00	6.328000e-02	6.000000e-04
4.200000e-01	5.000000e-01	1.220586e+00	4.337562e-02	7.209250e-03
5.000000e-01	5.700000e-01	7.300100e-01	3.556629e-02	7.095429e-03
5.700000e-01	6.400000e-01	3.734447e-01	1.787757e-02	2.332714e-03
6.400000e-01	1.000000e+00	3.156400e-02	2.439583e-03	3.501111e-04
# END HISTO1D



==> figures/DJ_d12-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.13
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.787700e-01	5.142300e-03	5.142300e-03
6.500000e+01	8.800000e+01	3.528200e-01	3.024000e-03	3.024000e-03
8.800000e+01	1.200000e+02	3.275400e-01	3.634200e-03	3.634200e-03
1.200000e+02	1.500000e+02	3.050300e-01	2.486000e-03	2.486000e-03
1.500000e+02	1.860000e+02	2.910500e-01	2.091900e-03	2.091900e-03
1.860000e+02	2.540000e+02	2.748600e-01	1.493900e-03	1.493900e-03
2.540000e+02	3.260000e+02	2.567500e-01	1.828000e-03	1.828000e-03
3.260000e+02	4.080000e+02	2.426800e-01	1.712500e-03	1.712500e-03
4.080000e+02	4.810000e+02	2.306800e-01	2.911600e-03	2.911600e-03
4.810000e+02	6.140000e+02	2.202900e-01	3.439000e-03	3.439000e-03
6.140000e+02	8.000000e+02	2.062000e-01	5.005400e-03	5.005400e-03
8.000000e+02	1.000000e+03	1.927100e-01	6.071100e-03	6.071100e-03
1.000000e+03	4.000000e+03	1.767600e-01	6.176300e-03	6.176300e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.641119e-01	1.418800e-02	2.884750e-02
6.500000e+01	8.800000e+01	3.484433e-01	1.585469e-02	2.856065e-02
8.800000e+01	1.200000e+02	3.208154e-01	1.623595e-02	2.862457e-02
1.200000e+02	1.500000e+02	2.942484e-01	1.664518e-02	2.912056e-02
1.500000e+02	1.860000e+02	2.757659e-01	1.559486e-02	2.760467e-02
1.860000e+02	2.540000e+02	2.636694e-01	1.560580e-02	2.718363e-02
2.540000e+02	3.260000e+02	2.464062e-01	1.834793e-02	2.896882e-02
3.260000e+02	4.080000e+02	2.316056e-01	1.383905e-02	2.505302e-02
4.080000e+02	4.810000e+02	2.065121e-01	1.773571e-02	2.671956e-02
4.810000e+02	6.140000e+02	2.044905e-01	1.290677e-02	2.207489e-02
6.140000e+02	8.000000e+02	1.963338e-01	1.498247e-02	2.508800e-02
8.000000e+02	1.000000e+03	1.726162e-01	1.638588e-02	2.290793e-02
1.000000e+03	4.000000e+03	1.551056e-01	1.579652e-02	2.057998e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.655583e-01	4.809477e-03	3.908992e-04
6.500000e+01	8.800000e+01	3.397842e-01	9.095251e-03	0.000000e+00
8.800000e+01	1.200000e+02	3.148089e-01	3.623527e-03	5.950717e-04
1.200000e+02	1.500000e+02	2.940830e-01	3.728115e-03	8.162833e-04
1.500000e+02	1.860000e+02	2.784219e-01	3.584319e-03	4.773777e-04
1.860000e+02	2.540000e+02	2.625185e-01	3.339663e-03	4.045736e-04
2.540000e+02	3.260000e+02	2.383089e-01	8.111142e-03	5.555819e-03
3.260000e+02	4.080000e+02	2.255543e-01	4.091982e-03	0.000000e+00
4.080000e+02	4.810000e+02	2.197933e-01	3.108218e-03	5.919574e-04
4.810000e+02	6.140000e+02	2.073924e-01	2.944870e-03	3.636097e-04
6.140000e+02	8.000000e+02	1.929493e-01	2.612449e-03	3.559999e-04
8.000000e+02	1.000000e+03	1.785200e-01	2.382939e-03	2.799392e-04
1.000000e+03	4.000000e+03	1.638486e-01	2.043691e-03	1.993842e-04
# END HISTO1D



==> figures/DJ_d12-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.692762e+00	1.523133e-01	1.523133e-01
2.000000e-02	5.000000e-02	5.036137e+00	5.663708e-01	5.663708e-01
5.000000e-02	9.500000e-02	4.540226e+00	1.130378e-01	1.130378e-01
9.500000e-02	1.470000e-01	3.328859e+00	4.926923e-01	4.926923e-01
1.470000e-01	2.250000e-01	2.272155e+00	1.127899e-01	1.127899e-01
2.250000e-01	3.070000e-01	1.523040e+00	4.822574e-02	4.822574e-02
3.070000e-01	3.880000e-01	8.441008e-01	4.716545e-02	4.716545e-02
3.880000e-01	4.680000e-01	5.057582e-01	2.627488e-02	2.627488e-02
4.680000e-01	1.000000e+00	5.018728e-02	3.976348e-03	3.976348e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
Average=0.14742489799906716,0.010862110467993596,0.01897565092631809
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	2.092542e+00	7.187331e-01	5.776032e-01
2.000000e-02	5.000000e-02	5.133667e+00	1.283043e+00	9.716983e-01
5.000000e-02	9.500000e-02	5.160994e+00	6.212747e-01	4.435653e-01
9.500000e-02	1.470000e-01	3.652880e+00	2.333305e-01	2.741660e-01
1.470000e-01	2.250000e-01	2.354713e+00	3.480078e-01	3.281134e-01
2.250000e-01	3.070000e-01	1.287566e+00	1.780699e-01	3.065871e-01
3.070000e-01	3.880000e-01	6.642375e-01	8.944532e-02	1.637235e-01
3.880000e-01	4.680000e-01	3.144030e-01	3.178733e-02	9.950103e-02
4.680000e-01	1.000000e+00	2.582931e-02	1.073305e-02	8.477039e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	2.429685e+00	3.746750e-02	1.640615e-01
2.000000e-02	5.000000e-02	5.275607e+00	4.960000e-02	1.909567e-01
5.000000e-02	9.500000e-02	4.933698e+00	0.000000e+00	1.623244e-01
9.500000e-02	1.470000e-01	3.313115e+00	6.195577e-02	7.944231e-03
1.470000e-01	2.250000e-01	2.152350e+00	7.238205e-02	1.878205e-03
2.250000e-01	3.070000e-01	1.333255e+00	4.365000e-02	9.317073e-04
3.070000e-01	3.880000e-01	7.728241e-01	3.558444e-02	9.543827e-03
3.880000e-01	4.680000e-01	4.294994e-01	1.927650e-02	4.450375e-03
4.680000e-01	1.000000e+00	4.637408e-02	2.395545e-03	3.290602e-04
# END HISTO1D



==> figures/DJ_d12-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.464900e-01	4.513900e-03	4.513900e-03
6.500000e+01	8.800000e+01	2.159500e-01	3.301500e-03	3.301500e-03
8.800000e+01	1.200000e+02	1.896300e-01	2.295700e-03	2.295700e-03
1.200000e+02	1.500000e+02	1.682400e-01	1.849200e-03	1.849200e-03
1.500000e+02	1.860000e+02	1.565000e-01	1.806900e-03	1.806900e-03
1.860000e+02	2.540000e+02	1.438000e-01	9.165000e-04	9.165000e-04
2.540000e+02	3.260000e+02	1.304100e-01	1.270800e-03	1.270800e-03
3.260000e+02	4.080000e+02	1.214400e-01	1.014700e-03	1.014700e-03
4.080000e+02	4.810000e+02	1.134800e-01	1.812900e-03	1.812900e-03
4.810000e+02	6.140000e+02	1.070800e-01	1.895400e-03	1.895400e-03
6.140000e+02	8.000000e+02	9.839300e-02	2.552500e-03	2.552500e-03
8.000000e+02	1.000000e+03	9.082200e-02	2.842000e-03	2.842000e-03
1.000000e+03	4.000000e+03	8.189800e-02	2.919900e-03	2.919900e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.032458e-01	1.129041e-02	2.025506e-02
6.500000e+01	8.800000e+01	1.898071e-01	1.117965e-02	1.991656e-02
8.800000e+01	1.200000e+02	1.683914e-01	1.085498e-02	1.886775e-02
1.200000e+02	1.500000e+02	1.474249e-01	1.086211e-02	1.897565e-02
1.500000e+02	1.860000e+02	1.369175e-01	9.222000e-03	1.711998e-02
1.860000e+02	2.540000e+02	1.302103e-01	9.913200e-03	1.659794e-02
2.540000e+02	3.260000e+02	1.197730e-01	1.104930e-02	1.689927e-02
3.260000e+02	4.080000e+02	1.135897e-01	8.106566e-03	1.410276e-02
4.080000e+02	4.810000e+02	9.710336e-02	9.194185e-03	1.409289e-02
4.810000e+02	6.140000e+02	1.017154e-01	7.549598e-03	1.155147e-02
6.140000e+02	8.000000e+02	9.598268e-02	8.446495e-03	1.295761e-02
8.000000e+02	1.000000e+03	8.055241e-02	8.801104e-03	1.146652e-02
1.000000e+03	4.000000e+03	7.148117e-02	6.756564e-03	1.032812e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.265685e-01	4.568498e-03	1.126842e-03
6.500000e+01	8.800000e+01	1.997302e-01	7.844455e-03	0.000000e+00
8.800000e+01	1.200000e+02	1.756089e-01	3.441260e-03	5.250466e-04
1.200000e+02	1.500000e+02	1.578425e-01	3.310892e-03	6.089898e-04
1.500000e+02	1.860000e+02	1.453112e-01	3.034180e-03	4.095239e-04
1.860000e+02	2.540000e+02	1.334122e-01	2.615012e-03	3.804081e-04
2.540000e+02	3.260000e+02	1.173295e-01	4.780544e-03	3.323455e-03
3.260000e+02	4.080000e+02	1.089726e-01	1.986583e-03	0.000000e+00
4.080000e+02	4.810000e+02	1.062265e-01	2.184684e-03	4.731342e-04
4.810000e+02	6.140000e+02	9.876953e-02	1.897979e-03	3.252007e-04
6.140000e+02	8.000000e+02	9.038333e-02	1.587228e-03	2.953634e-04
8.000000e+02	1.000000e+03	8.241702e-02	1.362451e-03	2.339955e-04
1.000000e+03	4.000000e+03	7.448580e-02	1.090827e-03	2.226108e-04
# END HISTO1D



==> figures/DJ_d12-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	5.079733e+01	4.399843e+00	4.399843e+00
2.500000e-03	1.000000e-02	2.856057e+01	1.792570e+00	1.792570e+00
1.000000e-02	2.500000e-02	1.085550e+01	1.690778e+00	1.690778e+00
2.500000e-02	6.000000e-02	5.028657e+00	1.361814e-01	1.361814e-01
6.000000e-02	1.200000e-01	2.613918e+00	1.312556e-01	1.312556e-01
1.200000e-01	1.770000e-01	1.460966e+00	4.362475e-02	4.362475e-02
1.770000e-01	2.300000e-01	8.848442e-01	3.529666e-02	3.529666e-02
2.300000e-01	1.000000e+00	4.280516e-02	2.326094e-03	2.326094e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
Average=0.05871765879051544,0.006941524649174517,0.012776326882611072
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	6.132939e+01	1.393624e+01	1.042339e+01
2.500000e-03	1.000000e-02	2.940691e+01	3.620793e+00	3.872917e+00
1.000000e-02	2.500000e-02	1.134319e+01	5.119400e-01	1.219389e+00
2.500000e-02	6.000000e-02	4.617023e+00	3.608812e-01	1.497906e-01
6.000000e-02	1.200000e-01	2.555855e+00	3.883170e-01	3.689256e-01
1.200000e-01	1.770000e-01	1.423931e+00	2.557413e-01	3.233670e-01
1.770000e-01	2.300000e-01	7.047271e-01	1.390453e-01	2.272210e-01
2.300000e-01	1.000000e+00	2.924049e-02	7.816974e-03	1.249325e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d12-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	6.079000e+01	7.568400e-01	2.588280e+00
2.500000e-03	1.000000e-02	2.925660e+01	2.445333e-02	1.024720e+00
1.000000e-02	2.500000e-02	1.160086e+01	2.538667e-02	7.152667e-02
2.500000e-02	6.000000e-02	4.634446e+00	2.254400e-01	0.000000e+00
6.000000e-02	1.200000e-01	2.404288e+00	7.719500e-02	6.340000e-03
1.200000e-01	1.770000e-01	1.361876e+00	5.018351e-02	1.396421e-02
1.770000e-01	2.300000e-01	7.486760e-01	2.826623e-02	6.733208e-03
2.300000e-01	1.000000e+00	4.002344e-02	2.168052e-03	4.075714e-04
# END HISTO1D



==> figures/DJ_d12-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large central dijet, anti-$k_t$, $R=0.4$ \\\large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.227300e-01	3.882400e-03	3.882400e-03
6.500000e+01	8.800000e+01	9.783600e-02	2.482900e-03	2.482900e-03
8.800000e+01	1.200000e+02	8.003000e-02	1.548500e-03	1.548500e-03
1.200000e+02	1.500000e+02	6.812300e-02	1.102800e-03	1.102800e-03
1.500000e+02	1.860000e+02	6.264800e-02	1.184000e-03	1.184000e-03
1.860000e+02	2.540000e+02	5.627800e-02	6.984400e-04	6.984400e-04
2.540000e+02	3.260000e+02	5.005800e-02	4.863400e-04	4.863400e-04
3.260000e+02	4.080000e+02	4.636200e-02	5.535800e-04	5.535800e-04
4.080000e+02	4.810000e+02	4.296100e-02	4.089800e-04	4.089800e-04
4.810000e+02	6.140000e+02	4.032500e-02	3.292500e-04	3.292500e-04
6.140000e+02	8.000000e+02	3.703800e-02	4.518000e-04	4.518000e-04
8.000000e+02	1.000000e+03	3.398000e-02	7.255600e-04	7.255600e-04
1.000000e+03	4.000000e+03	3.015100e-02	7.980500e-04	7.980500e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	8.037597e-02	1.065862e-02	1.563912e-02
6.500000e+01	8.800000e+01	7.830981e-02	8.125996e-03	1.548682e-02
8.800000e+01	1.200000e+02	6.898537e-02	7.759198e-03	1.331775e-02
1.200000e+02	1.500000e+02	5.871766e-02	6.941525e-03	1.277633e-02
1.500000e+02	1.860000e+02	5.431753e-02	6.131132e-03	1.093434e-02
1.860000e+02	2.540000e+02	5.228402e-02	5.904330e-03	1.051025e-02
2.540000e+02	3.260000e+02	4.659890e-02	6.118957e-03	1.036357e-02
3.260000e+02	4.080000e+02	4.610865e-02	4.794450e-03	8.694022e-03
4.080000e+02	4.810000e+02	3.769809e-02	4.537604e-03	8.961134e-03
4.810000e+02	6.140000e+02	4.110624e-02	4.279962e-03	6.689695e-03
6.140000e+02	8.000000e+02	3.894975e-02	4.175734e-03	7.400277e-03
8.000000e+02	1.000000e+03	3.185593e-02	4.741145e-03	6.300271e-03
1.000000e+03	4.000000e+03	2.737528e-02	3.367334e-03	5.758922e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d12-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.045412e-01	3.226914e-03	1.082088e-03
6.500000e+01	8.800000e+01	8.643854e-02	2.726993e-03	7.288019e-04
8.800000e+01	1.200000e+02	7.211640e-02	2.232596e-03	3.898646e-04
1.200000e+02	1.500000e+02	6.303904e-02	1.987106e-03	3.985952e-04
1.500000e+02	1.860000e+02	5.692520e-02	1.748992e-03	1.679955e-04
1.860000e+02	2.540000e+02	5.132751e-02	1.357894e-03	1.913982e-04
2.540000e+02	3.260000e+02	4.476539e-02	1.844290e-03	1.463023e-03
3.260000e+02	4.080000e+02	4.109056e-02	8.205480e-04	0.000000e+00
4.080000e+02	4.810000e+02	4.070789e-02	1.095388e-03	2.809098e-04
4.810000e+02	6.140000e+02	3.727269e-02	8.427520e-04	1.793838e-04
6.140000e+02	8.000000e+02	3.377878e-02	6.675226e-04	1.862678e-04
8.000000e+02	1.000000e+03	3.037923e-02	5.386004e-04	1.248445e-04
1.000000e+03	4.000000e+03	2.715437e-02	4.506463e-04	1.758652e-04
# END HISTO1D



==> figures/DJ_d13-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.251340e-01	1.841044e-02	1.841044e-02
1.700000e-01	2.500000e-01	2.337866e+00	8.480022e-02	8.480022e-02
2.500000e-01	3.200000e-01	3.166262e+00	1.209199e-01	1.209199e-01
3.200000e-01	3.800000e-01	3.100857e+00	1.970436e-01	1.970436e-01
3.800000e-01	4.500000e-01	2.272876e+00	9.400604e-02	9.400604e-02
4.500000e-01	5.200000e-01	1.480596e+00	8.463043e-02	8.463043e-02
5.200000e-01	5.900000e-01	7.812094e-01	4.280268e-02	4.280268e-02
5.900000e-01	1.000000e+00	7.946453e-02	4.976410e-03	4.976410e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
Average=0.31790565243989455,0.012233810029452119,0.026805345750339438
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.924677e-01	1.411502e-01	9.406841e-02
1.700000e-01	2.500000e-01	2.596233e+00	7.628477e-01	3.823475e-01
2.500000e-01	3.200000e-01	3.685204e+00	4.560483e-01	1.113259e-01
3.200000e-01	3.800000e-01	3.345324e+00	3.498300e-01	4.566386e-01
3.800000e-01	4.500000e-01	2.108941e+00	3.071037e-01	6.046571e-01
4.500000e-01	5.200000e-01	1.084808e+00	1.265183e-01	4.122299e-01
5.200000e-01	5.900000e-01	4.583149e-01	4.366516e-02	1.648373e-01
5.900000e-01	1.000000e+00	2.744793e-02	1.010704e-02	1.389701e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.981604e-01	3.612471e-03	2.209241e-02
1.700000e-01	2.500000e-01	2.507070e+00	1.842250e-02	8.173875e-02
2.500000e-01	3.200000e-01	3.443036e+00	1.751571e-02	6.785000e-02
3.200000e-01	3.800000e-01	3.028040e+00	4.371333e-02	2.078500e-02
3.800000e-01	4.500000e-01	2.091859e+00	6.388286e-02	1.134429e-02
4.500000e-01	5.200000e-01	1.246400e+00	5.407600e-02	1.167771e-02
5.200000e-01	5.900000e-01	6.734426e-01	3.047314e-02	3.934429e-03
5.900000e-01	1.000000e+00	6.886302e-02	3.867707e-03	4.366829e-04
# END HISTO1D



==> figures/DJ_d13-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.13
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	4.222900e-01	4.391300e-03	4.391300e-03
6.500000e+01	8.800000e+01	3.956700e-01	2.750200e-03	2.750200e-03
8.800000e+01	1.200000e+02	3.691900e-01	2.173000e-03	2.173000e-03
1.200000e+02	1.500000e+02	3.448000e-01	2.123800e-03	2.123800e-03
1.500000e+02	1.860000e+02	3.277300e-01	1.849800e-03	1.849800e-03
1.860000e+02	2.540000e+02	3.073800e-01	2.352800e-03	2.352800e-03
2.540000e+02	3.260000e+02	2.838200e-01	1.962500e-03	1.962500e-03
3.260000e+02	4.080000e+02	2.638400e-01	3.121500e-03	3.121500e-03
4.080000e+02	4.810000e+02	2.486900e-01	2.854600e-03	2.854600e-03
4.810000e+02	6.140000e+02	2.351300e-01	3.793100e-03	3.793100e-03
6.140000e+02	8.000000e+02	2.171700e-01	4.578700e-03	4.578700e-03
8.000000e+02	1.000000e+03	2.012400e-01	5.722800e-03	5.722800e-03
1.000000e+03	4.000000e+03	1.850600e-01	5.717100e-03	5.717100e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.941129e-01	1.356316e-02	2.951106e-02
6.500000e+01	8.800000e+01	3.758454e-01	1.245582e-02	3.006785e-02
8.800000e+01	1.200000e+02	3.454648e-01	1.165396e-02	2.848112e-02
1.200000e+02	1.500000e+02	3.179057e-01	1.223381e-02	2.680535e-02
1.500000e+02	1.860000e+02	2.959722e-01	1.075929e-02	2.561009e-02
1.860000e+02	2.540000e+02	2.734757e-01	1.023007e-02	2.318772e-02
2.540000e+02	3.260000e+02	2.466809e-01	1.077488e-02	2.371829e-02
3.260000e+02	4.080000e+02	2.323703e-01	9.841287e-03	1.950265e-02
4.080000e+02	4.810000e+02	2.095518e-01	1.266438e-02	2.210027e-02
4.810000e+02	6.140000e+02	1.974350e-01	9.731320e-03	1.810213e-02
6.140000e+02	8.000000e+02	1.855863e-01	7.954617e-03	1.440227e-02
8.000000e+02	1.000000e+03	1.680728e-01	8.525791e-03	1.601352e-02
1.000000e+03	4.000000e+03	1.578314e-01	6.960807e-03	1.394766e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	4.057707e-01	3.328853e-03	8.700636e-04
6.500000e+01	8.800000e+01	3.815670e-01	3.437428e-03	3.941510e-04
8.800000e+01	1.200000e+02	3.550887e-01	3.814590e-03	7.825796e-04
1.200000e+02	1.500000e+02	3.318425e-01	3.496664e-03	7.465851e-04
1.500000e+02	1.860000e+02	3.134541e-01	3.761233e-03	3.684990e-04
1.860000e+02	2.540000e+02	2.916523e-01	4.066431e-03	1.168187e-03
2.540000e+02	3.260000e+02	2.659031e-01	5.137857e-03	3.995425e-03
3.260000e+02	4.080000e+02	2.448077e-01	6.647754e-03	2.002893e-03
4.080000e+02	4.810000e+02	2.343960e-01	3.407104e-03	4.713496e-04
4.810000e+02	6.140000e+02	2.202528e-01	3.109554e-03	4.357266e-04
6.140000e+02	8.000000e+02	2.027474e-01	2.641242e-03	3.540557e-04
8.000000e+02	1.000000e+03	1.880446e-01	2.209538e-03	1.204553e-04
1.000000e+03	4.000000e+03	1.738071e-01	1.883597e-03	2.231297e-04
# END HISTO1D



==> figures/DJ_d13-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	1.986451e+00	1.185442e-01	1.185442e-01
1.050000e-01	1.650000e-01	4.347690e+00	2.713338e-01	2.713338e-01
1.650000e-01	2.300000e-01	3.365153e+00	1.105659e-01	1.105659e-01
2.300000e-01	3.050000e-01	2.045834e+00	1.218505e-01	1.218505e-01
3.050000e-01	3.800000e-01	1.091794e+00	5.799546e-02	5.799546e-02
3.800000e-01	4.600000e-01	5.318678e-01	3.436480e-02	3.436480e-02
4.600000e-01	5.500000e-01	2.849800e-01	2.837106e-02	2.837106e-02
5.500000e-01	1.000000e+00	1.845905e-02	3.484866e-03	3.484866e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
Average=0.16786961530072242,0.008579157550124755,0.016249786982503234
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	2.542091e+00	4.670281e-01	3.310727e-01
1.050000e-01	1.650000e-01	5.119035e+00	4.254408e-01	2.546910e-01
1.650000e-01	2.300000e-01	3.235062e+00	3.177464e-01	3.363057e-01
2.300000e-01	3.050000e-01	1.541860e+00	1.977057e-01	3.516334e-01
3.050000e-01	3.800000e-01	7.470548e-01	9.921336e-02	2.125141e-01
3.800000e-01	4.600000e-01	3.564231e-01	3.683390e-02	1.051877e-01
4.600000e-01	5.500000e-01	1.329986e-01	2.602089e-02	4.076841e-02
5.500000e-01	1.000000e+00	7.793276e-03	4.004838e-03	3.346645e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	2.263149e+00	1.514571e-02	9.184381e-02
1.050000e-01	1.650000e-01	4.728520e+00	2.676000e-02	8.144333e-02
1.650000e-01	2.300000e-01	3.234188e+00	7.356923e-02	1.861231e-02
2.300000e-01	3.050000e-01	1.773177e+00	7.233200e-02	1.753467e-02
3.050000e-01	3.800000e-01	9.243795e-01	3.747440e-02	2.924133e-03
3.800000e-01	4.600000e-01	4.867794e-01	2.062750e-02	4.170250e-03
4.600000e-01	5.500000e-01	2.167021e-01	1.029889e-02	4.553333e-04
5.500000e-01	1.000000e+00	1.705375e-02	1.078020e-03	1.699511e-04
# END HISTO1D



==> figures/DJ_d13-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large  Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.710200e-01	3.987900e-03	3.987900e-03
6.500000e+01	8.800000e+01	2.458700e-01	2.740200e-03	2.740200e-03
8.800000e+01	1.200000e+02	2.176700e-01	2.181400e-03	2.181400e-03
1.200000e+02	1.500000e+02	1.957200e-01	1.710800e-03	1.710800e-03
1.500000e+02	1.860000e+02	1.807300e-01	2.022300e-03	2.022300e-03
1.860000e+02	2.540000e+02	1.653400e-01	1.296000e-03	1.296000e-03
2.540000e+02	3.260000e+02	1.498700e-01	1.280100e-03	1.280100e-03
3.260000e+02	4.080000e+02	1.379900e-01	1.271100e-03	1.271100e-03
4.080000e+02	4.810000e+02	1.292400e-01	1.155400e-03	1.155400e-03
4.810000e+02	6.140000e+02	1.227600e-01	1.242100e-03	1.242100e-03
6.140000e+02	8.000000e+02	1.135000e-01	1.480700e-03	1.480700e-03
8.000000e+02	1.000000e+03	1.056200e-01	2.028900e-03	2.028900e-03
1.000000e+03	4.000000e+03	9.807700e-02	1.823400e-03	1.823400e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.304418e-01	1.011259e-02	1.756596e-02
6.500000e+01	8.800000e+01	2.146347e-01	9.230039e-03	1.840589e-02
8.800000e+01	1.200000e+02	1.894543e-01	8.713694e-03	1.733626e-02
1.200000e+02	1.500000e+02	1.678696e-01	8.579158e-03	1.624979e-02
1.500000e+02	1.860000e+02	1.522715e-01	7.182801e-03	1.489695e-02
1.860000e+02	2.540000e+02	1.398937e-01	6.870995e-03	1.254582e-02
2.540000e+02	3.260000e+02	1.260511e-01	6.667384e-03	1.236848e-02
3.260000e+02	4.080000e+02	1.202445e-01	5.753169e-03	1.032053e-02
4.080000e+02	4.810000e+02	1.068511e-01	6.363683e-03	1.115564e-02
4.810000e+02	6.140000e+02	1.052327e-01	5.816073e-03	8.871976e-03
6.140000e+02	8.000000e+02	1.006458e-01	3.406880e-03	7.739360e-03
8.000000e+02	1.000000e+03	9.323868e-02	4.763020e-03	7.294944e-03
1.000000e+03	4.000000e+03	8.955280e-02	3.846991e-03	6.457635e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.543731e-01	3.147393e-03	1.011092e-03
6.500000e+01	8.800000e+01	2.296921e-01	3.196549e-03	1.194293e-03
8.800000e+01	1.200000e+02	2.045291e-01	3.250106e-03	6.289653e-04
1.200000e+02	1.500000e+02	1.837673e-01	3.074310e-03	5.856925e-04
1.500000e+02	1.860000e+02	1.687201e-01	2.934317e-03	3.672588e-04
1.860000e+02	2.540000e+02	1.533471e-01	2.796612e-03	6.956190e-04
2.540000e+02	3.260000e+02	1.368493e-01	2.855432e-03	2.157766e-03
3.260000e+02	4.080000e+02	1.248492e-01	3.759746e-03	1.141309e-03
4.080000e+02	4.810000e+02	1.204170e-01	1.973519e-03	3.719993e-04
4.810000e+02	6.140000e+02	1.134216e-01	1.673321e-03	3.276488e-04
6.140000e+02	8.000000e+02	1.052288e-01	1.254628e-03	2.205699e-04
8.000000e+02	1.000000e+03	9.882749e-02	9.374959e-04	1.259271e-04
1.000000e+03	4.000000e+03	9.263760e-02	7.836680e-04	1.502247e-04
# END HISTO1D



==> figures/DJ_d13-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large  Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	7.573233e+00	6.233309e-01	6.233309e-01
5.000000e-02	9.000000e-02	6.964196e+00	1.222856e+00	1.222856e+00
9.000000e-02	1.500000e-01	3.560138e+00	3.617652e-01	3.617652e-01
1.500000e-01	2.050000e-01	1.305050e+00	7.058630e-02	7.058630e-02
2.050000e-01	1.000000e+00	7.218173e-02	2.715855e-03	2.715855e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
Average=0.08523268645416918,0.007681497303640053,0.01399613065000152
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.559444e+00	1.345322e+00	1.060284e+00
5.000000e-02	9.000000e-02	7.463688e+00	2.824483e-01	4.270310e-01
9.000000e-02	1.500000e-01	2.964188e+00	4.601519e-01	5.383520e-01
1.500000e-01	2.050000e-01	1.083361e+00	2.080159e-01	3.491839e-01
2.050000e-01	1.000000e+00	4.533853e-02	1.012490e-02	1.721924e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.317814e+00	2.794800e-02	2.722060e-01
5.000000e-02	9.000000e-02	7.261460e+00	1.271850e-01	7.950000e-04
9.000000e-02	1.500000e-01	2.997537e+00	1.062717e-01	2.509167e-02
1.500000e-01	2.050000e-01	1.202166e+00	5.572655e-02	5.707273e-03
2.050000e-01	1.000000e+00	5.997493e-02	2.737874e-03	3.636855e-04
# END HISTO1D



==> figures/DJ_d13-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large  Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.691500e-01	8.020300e-03	8.020300e-03
6.500000e+01	8.800000e+01	1.424000e-01	3.091100e-03	3.091100e-03
8.800000e+01	1.200000e+02	1.160900e-01	1.757100e-03	1.757100e-03
1.200000e+02	1.500000e+02	1.019100e-01	1.316700e-03	1.316700e-03
1.500000e+02	1.860000e+02	9.111300e-02	1.775600e-03	1.775600e-03
1.860000e+02	2.540000e+02	8.234400e-02	8.878200e-04	8.878200e-04
2.540000e+02	3.260000e+02	7.372400e-02	1.452000e-03	1.452000e-03
3.260000e+02	4.080000e+02	6.774000e-02	8.314600e-04	8.314600e-04
4.080000e+02	4.810000e+02	6.332100e-02	1.141800e-03	1.141800e-03
4.810000e+02	6.140000e+02	5.978900e-02	7.781600e-04	7.781600e-04
6.140000e+02	8.000000e+02	5.545500e-02	6.381100e-04	6.381100e-04
8.000000e+02	1.000000e+03	5.173500e-02	6.272300e-04	6.272300e-04
1.000000e+03	4.000000e+03	4.796800e-02	6.442000e-04	6.442000e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.209624e-01	1.147607e-02	2.065728e-02
6.500000e+01	8.800000e+01	1.145129e-01	9.938858e-03	2.008285e-02
8.800000e+01	1.200000e+02	9.762520e-02	8.757919e-03	1.680042e-02
1.200000e+02	1.500000e+02	8.523269e-02	7.681497e-03	1.399613e-02
1.500000e+02	1.860000e+02	7.795166e-02	6.769421e-03	1.247519e-02
1.860000e+02	2.540000e+02	7.108454e-02	6.514577e-03	1.060404e-02
2.540000e+02	3.260000e+02	6.458066e-02	5.693159e-03	9.929898e-03
3.260000e+02	4.080000e+02	6.193952e-02	5.303923e-03	9.123641e-03
4.080000e+02	4.810000e+02	5.477510e-02	5.032810e-03	8.655749e-03
4.810000e+02	6.140000e+02	5.474882e-02	4.710432e-03	7.528159e-03
6.140000e+02	8.000000e+02	5.309527e-02	3.992866e-03	6.260796e-03
8.000000e+02	1.000000e+03	4.694919e-02	4.069828e-03	6.078747e-03
1.000000e+03	4.000000e+03	4.739143e-02	3.421517e-03	5.723698e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d13-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.481593e-01	3.516195e-03	1.368145e-03
6.500000e+01	8.800000e+01	1.260673e-01	3.095825e-03	4.580886e-04
8.800000e+01	1.200000e+02	1.064984e-01	2.577431e-03	5.470394e-04
1.200000e+02	1.500000e+02	9.277501e-02	2.157306e-03	3.258240e-04
1.500000e+02	1.860000e+02	8.399353e-02	1.997802e-03	3.591257e-04
1.860000e+02	2.540000e+02	7.555110e-02	1.732273e-03	4.539263e-04
2.540000e+02	3.260000e+02	6.692208e-02	1.233561e-03	1.099071e-03
3.260000e+02	4.080000e+02	6.036087e-02	1.603044e-03	5.756268e-04
4.080000e+02	4.810000e+02	5.913497e-02	1.102035e-03	4.024006e-04
4.810000e+02	6.140000e+02	5.529333e-02	9.277159e-04	2.558010e-04
6.140000e+02	8.000000e+02	5.100929e-02	6.712498e-04	1.438369e-04
8.000000e+02	1.000000e+03	4.800665e-02	4.928585e-04	8.373839e-05
1.000000e+03	4.000000e+03	4.496370e-02	3.814309e-04	9.400951e-05
# END HISTO1D



==> figures/DJ_d14-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.705543e-01	2.444675e-02	2.444675e-02
1.000000e-01	1.800000e-01	2.107914e+00	1.436375e-01	1.436375e-01
1.800000e-01	2.600000e-01	2.691234e+00	9.160767e-02	9.160767e-02
2.600000e-01	3.400000e-01	2.583732e+00	2.348430e-01	2.348430e-01
3.400000e-01	4.200000e-01	1.966846e+00	6.568899e-02	6.568899e-02
4.200000e-01	5.000000e-01	1.350902e+00	8.237864e-02	8.237864e-02
5.000000e-01	5.700000e-01	8.023607e-01	5.046020e-02	5.046020e-02
5.700000e-01	6.400000e-01	4.048891e-01	3.469710e-02	3.469710e-02
6.400000e-01	1.000000e+00	3.440789e-02	4.542892e-03	4.542892e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
Average=0.2917305383416406,0.017152410211849822,0.028820977563660533
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.527566e-01	1.648172e-01	1.918135e-01
1.000000e-01	1.800000e-01	1.761403e+00	6.152444e-01	5.097849e-01
1.800000e-01	2.600000e-01	3.181909e+00	5.234869e-01	1.486903e-01
2.600000e-01	3.400000e-01	3.135219e+00	3.101306e-01	1.741083e-01
3.400000e-01	4.200000e-01	2.127066e+00	3.210204e-01	4.871798e-01
4.200000e-01	5.000000e-01	1.168086e+00	1.770208e-01	4.094853e-01
5.000000e-01	5.700000e-01	5.398308e-01	5.782113e-02	2.095137e-01
5.700000e-01	6.400000e-01	1.891635e-01	3.871288e-02	7.673620e-02
6.400000e-01	1.000000e+00	1.055585e-02	6.206093e-03	6.476749e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.721388e-01	1.499000e-03	2.358530e-02
1.000000e-01	1.800000e-01	2.258206e+00	2.624625e-02	7.897375e-02
1.800000e-01	2.600000e-01	2.976941e+00	7.967500e-03	5.813625e-02
2.600000e-01	3.400000e-01	2.487515e+00	3.770625e-02	1.418875e-02
3.400000e-01	4.200000e-01	1.827436e+00	5.315375e-02	8.188750e-03
4.200000e-01	5.000000e-01	1.179894e+00	4.838150e-02	8.347375e-03
5.000000e-01	5.700000e-01	6.969751e-01	2.623629e-02	2.783143e-03
5.700000e-01	6.400000e-01	3.565766e-01	1.837471e-02	2.884286e-03
6.400000e-01	1.000000e+00	2.955117e-02	1.713333e-03	8.833333e-05
# END HISTO1D



==> figures/DJ_d14-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.13
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.761800e-01	4.621600e-03	4.621600e-03
6.500000e+01	8.800000e+01	3.522300e-01	3.204200e-03	3.204200e-03
8.800000e+01	1.200000e+02	3.258700e-01	2.735300e-03	2.735300e-03
1.200000e+02	1.500000e+02	3.021900e-01	2.313100e-03	2.313100e-03
1.500000e+02	1.860000e+02	2.869100e-01	2.331500e-03	2.331500e-03
1.860000e+02	2.540000e+02	2.695800e-01	1.651700e-03	1.651700e-03
2.540000e+02	3.260000e+02	2.499700e-01	1.618300e-03	1.618300e-03
3.260000e+02	4.080000e+02	2.331600e-01	3.219400e-03	3.219400e-03
4.080000e+02	4.810000e+02	2.204800e-01	2.851000e-03	2.851000e-03
4.810000e+02	6.140000e+02	2.087200e-01	4.162900e-03	4.162900e-03
6.140000e+02	8.000000e+02	1.928300e-01	5.162200e-03	5.162200e-03
8.000000e+02	1.000000e+03	1.790200e-01	6.958100e-03	6.958100e-03
1.000000e+03	4.000000e+03	1.647600e-01	7.280400e-03	7.280400e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.619026e-01	1.592869e-02	2.877934e-02
6.500000e+01	8.800000e+01	3.443098e-01	1.565681e-02	3.058518e-02
8.800000e+01	1.200000e+02	3.160359e-01	1.588580e-02	3.013371e-02
1.200000e+02	1.500000e+02	2.917305e-01	1.715241e-02	2.882098e-02
1.500000e+02	1.860000e+02	2.723089e-01	1.468788e-02	2.905407e-02
1.860000e+02	2.540000e+02	2.542076e-01	1.473533e-02	2.624387e-02
2.540000e+02	3.260000e+02	2.332823e-01	1.592508e-02	2.783702e-02
3.260000e+02	4.080000e+02	2.214723e-01	1.480855e-02	2.416238e-02
4.080000e+02	4.810000e+02	1.997520e-01	1.861903e-02	2.868811e-02
4.810000e+02	6.140000e+02	1.880896e-01	1.589254e-02	2.464116e-02
6.140000e+02	8.000000e+02	1.771516e-01	1.186074e-02	2.007312e-02
8.000000e+02	1.000000e+03	1.626596e-01	1.591920e-02	2.111999e-02
1.000000e+03	4.000000e+03	1.513053e-01	1.232775e-02	1.904580e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.622010e-01	3.514946e-03	6.899494e-04
6.500000e+01	8.800000e+01	3.370425e-01	4.149078e-03	0.000000e+00
8.800000e+01	1.200000e+02	3.108226e-01	3.981188e-03	7.809107e-04
1.200000e+02	1.500000e+02	2.891475e-01	3.639534e-03	7.074152e-04
1.500000e+02	1.860000e+02	2.725542e-01	3.553971e-03	3.717528e-04
1.860000e+02	2.540000e+02	2.545784e-01	3.474104e-03	9.488692e-04
2.540000e+02	3.260000e+02	2.326916e-01	4.149902e-03	2.871161e-03
3.260000e+02	4.080000e+02	2.157441e-01	3.760598e-03	1.222114e-03
4.080000e+02	4.810000e+02	2.072774e-01	3.023269e-03	4.202336e-04
4.810000e+02	6.140000e+02	1.952193e-01	2.822927e-03	4.046283e-04
6.140000e+02	8.000000e+02	1.798673e-01	2.444226e-03	3.353487e-04
8.000000e+02	1.000000e+03	1.665425e-01	2.096161e-03	1.408371e-04
1.000000e+03	4.000000e+03	1.537702e-01	1.802826e-03	2.337018e-04
# END HISTO1D



==> figures/DJ_d14-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.897050e+00	1.426583e-01	1.426583e-01
2.000000e-02	5.000000e-02	5.051973e+00	4.840943e-01	4.840943e-01
5.000000e-02	9.500000e-02	4.608393e+00	1.690023e-01	1.690023e-01
9.500000e-02	1.470000e-01	3.308039e+00	4.994212e-01	4.994212e-01
1.470000e-01	2.250000e-01	2.274400e+00	7.387221e-02	7.387221e-02
2.250000e-01	3.070000e-01	1.451928e+00	1.021009e-01	1.021009e-01
3.070000e-01	3.880000e-01	8.533546e-01	4.908564e-02	4.908564e-02
3.880000e-01	4.680000e-01	4.601494e-01	3.584912e-02	3.584912e-02
4.680000e-01	1.000000e+00	5.396441e-02	3.572996e-03	3.572996e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
Average=0.14712504612628216,0.010866710107203775,0.018627218605159562
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	2.170095e+00	6.636734e-01	7.038846e-01
2.000000e-02	5.000000e-02	5.142724e+00	1.194305e+00	9.456668e-01
5.000000e-02	9.500000e-02	5.148952e+00	5.945601e-01	3.961460e-01
9.500000e-02	1.470000e-01	3.702534e+00	2.330505e-01	2.628263e-01
1.470000e-01	2.250000e-01	2.307351e+00	3.427539e-01	3.181684e-01
2.250000e-01	3.070000e-01	1.289414e+00	1.793103e-01	2.755245e-01
3.070000e-01	3.880000e-01	6.544234e-01	1.032535e-01	1.733046e-01
3.880000e-01	4.680000e-01	3.153595e-01	2.679582e-02	8.781738e-02
4.680000e-01	1.000000e+00	2.657784e-02	6.819376e-03	8.750825e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	2.645820e+00	9.325000e-03	1.253275e-01
2.000000e-02	5.000000e-02	5.559840e+00	4.893000e-02	2.107700e-01
5.000000e-02	9.500000e-02	5.004956e+00	1.168889e-03	1.257956e-01
9.500000e-02	1.470000e-01	3.248625e+00	6.805192e-02	3.796154e-03
1.470000e-01	2.250000e-01	2.098160e+00	5.860256e-02	1.236923e-02
2.250000e-01	3.070000e-01	1.297307e+00	4.891707e-02	8.970732e-03
3.070000e-01	3.880000e-01	7.349459e-01	2.908049e-02	2.600494e-03
3.880000e-01	4.680000e-01	4.124216e-01	1.475025e-02	2.200875e-03
4.680000e-01	1.000000e+00	4.431850e-02	2.355150e-03	2.415602e-04
# END HISTO1D



==> figures/DJ_d14-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.430700e-01	6.821400e-03	6.821400e-03
6.500000e+01	8.800000e+01	2.157100e-01	2.493500e-03	2.493500e-03
8.800000e+01	1.200000e+02	1.878000e-01	2.621300e-03	2.621300e-03
1.200000e+02	1.500000e+02	1.670500e-01	1.327100e-03	1.327100e-03
1.500000e+02	1.860000e+02	1.522500e-01	2.929000e-03	2.929000e-03
1.860000e+02	2.540000e+02	1.396000e-01	1.332800e-03	1.332800e-03
2.540000e+02	3.260000e+02	1.263100e-01	1.214000e-03	1.214000e-03
3.260000e+02	4.080000e+02	1.148500e-01	2.115900e-03	2.115900e-03
4.080000e+02	4.810000e+02	1.070300e-01	1.628800e-03	1.628800e-03
4.810000e+02	6.140000e+02	9.979500e-02	2.591700e-03	2.591700e-03
6.140000e+02	8.000000e+02	9.064700e-02	2.891600e-03	2.891600e-03
8.000000e+02	1.000000e+03	8.282200e-02	3.615300e-03	3.615300e-03
1.000000e+03	4.000000e+03	7.460400e-02	3.476800e-03	3.476800e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.005681e-01	1.082618e-02	2.058451e-02
6.500000e+01	8.800000e+01	1.854994e-01	1.074137e-02	2.203195e-02
8.800000e+01	1.200000e+02	1.641669e-01	1.066497e-02	1.962420e-02
1.200000e+02	1.500000e+02	1.471250e-01	1.086671e-02	1.862722e-02
1.500000e+02	1.860000e+02	1.332360e-01	9.145148e-03	1.763250e-02
1.860000e+02	2.540000e+02	1.234697e-01	9.099357e-03	1.552089e-02
2.540000e+02	3.260000e+02	1.115169e-01	1.018189e-02	1.570712e-02
3.260000e+02	4.080000e+02	1.080567e-01	8.203705e-03	1.330251e-02
4.080000e+02	4.810000e+02	9.152864e-02	1.002649e-02	1.532403e-02
4.810000e+02	6.140000e+02	8.888963e-02	9.304432e-03	1.245617e-02
6.140000e+02	8.000000e+02	8.555299e-02	5.810479e-03	1.082881e-02
8.000000e+02	1.000000e+03	7.400435e-02	7.520847e-03	1.090067e-02
1.000000e+03	4.000000e+03	7.043129e-02	6.674177e-03	9.089986e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.233642e-01	3.839189e-03	9.766015e-04
6.500000e+01	8.800000e+01	1.972121e-01	3.707020e-03	4.671929e-04
8.800000e+01	1.200000e+02	1.726489e-01	3.447951e-03	6.805622e-04
1.200000e+02	1.500000e+02	1.539870e-01	3.188164e-03	4.993534e-04
1.500000e+02	1.860000e+02	1.412095e-01	2.999017e-03	3.973401e-04
1.860000e+02	2.540000e+02	1.280930e-01	2.679627e-03	6.778671e-04
2.540000e+02	3.260000e+02	1.132671e-01	2.832782e-03	2.473066e-03
3.260000e+02	4.080000e+02	1.020545e-01	3.183148e-03	1.056664e-03
4.080000e+02	4.810000e+02	9.814688e-02	2.080873e-03	4.054616e-04
4.810000e+02	6.140000e+02	9.097496e-02	1.818691e-03	3.469979e-04
6.140000e+02	8.000000e+02	8.230329e-02	1.431478e-03	2.539377e-04
8.000000e+02	1.000000e+03	7.538397e-02	1.123780e-03	1.244436e-04
1.000000e+03	4.000000e+03	6.845301e-02	9.406828e-04	1.891627e-04
# END HISTO1D



==> figures/DJ_d14-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}} \in [120,150]~\text{GeV}$
XLabel=\Large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	5.357510e+01	4.332770e+00	4.332770e+00
2.500000e-03	1.000000e-02	2.751707e+01	1.741108e+00	1.741108e+00
1.000000e-02	2.500000e-02	1.145373e+01	1.333721e+00	1.333721e+00
2.500000e-02	6.000000e-02	4.925858e+00	2.560826e-01	2.560826e-01
6.000000e-02	1.200000e-01	2.579852e+00	1.314924e-01	1.314924e-01
1.200000e-01	1.770000e-01	1.459331e+00	6.253788e-02	6.253788e-02
1.770000e-01	2.300000e-01	8.145678e-01	6.602152e-02	6.602152e-02
2.300000e-01	1.000000e+00	4.458209e-02	3.126930e-03	3.126930e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
Average=0.05780137448288193,0.007724303921580522,0.012253091085170434
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	6.381957e+01	1.363447e+01	1.107293e+01
2.500000e-03	1.000000e-02	2.941462e+01	3.547756e+00	4.059673e+00
1.000000e-02	2.500000e-02	1.138135e+01	6.338795e-01	1.021483e+00
2.500000e-02	6.000000e-02	4.594401e+00	4.172568e-01	2.073754e-01
6.000000e-02	1.200000e-01	2.514822e+00	3.804352e-01	3.772902e-01
1.200000e-01	1.770000e-01	1.394761e+00	2.878937e-01	3.353509e-01
1.770000e-01	2.300000e-01	6.698664e-01	1.260211e-01	2.315936e-01
2.300000e-01	1.000000e+00	2.912157e-02	8.145442e-03	1.120383e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_DIJET/d14-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	6.473296e+01	4.882800e-01	2.293840e+00
2.500000e-03	1.000000e-02	2.998113e+01	0.000000e+00	1.097453e+00
1.000000e-02	2.500000e-02	1.140378e+01	8.555333e-02	6.124000e-02
2.500000e-02	6.000000e-02	4.534503e+00	1.827200e-01	1.337143e-03
6.000000e-02	1.200000e-01	2.344342e+00	7.410500e-02	1.245667e-02
1.200000e-01	1.770000e-01	1.318067e+00	4.938158e-02	7.076491e-03
1.770000e-01	2.300000e-01	7.256134e-01	2.732491e-02	9.660377e-04
2.300000e-01	1.000000e+00	3.804882e-02	1.964675e-03	2.704416e-04
# END HISTO1D



==> figures/DJ_d14-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LegendXPos=0.45
LogX=1
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large forward dijet, anti-$k_t$, $R=0.4$ \\\large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.189400e-01	6.884100e-03	6.884100e-03
6.500000e+01	8.800000e+01	9.963500e-02	1.866000e-03	1.866000e-03
8.800000e+01	1.200000e+02	7.922200e-02	1.379800e-03	1.379800e-03
1.200000e+02	1.500000e+02	6.797200e-02	1.322900e-03	1.322900e-03
1.500000e+02	1.860000e+02	6.007000e-02	1.031300e-03	1.031300e-03
1.860000e+02	2.540000e+02	5.433000e-02	5.723800e-04	5.723800e-04
2.540000e+02	3.260000e+02	4.793900e-02	5.102800e-04	5.102800e-04
3.260000e+02	4.080000e+02	4.354000e-02	5.047800e-04	5.047800e-04
4.080000e+02	4.810000e+02	4.016000e-02	4.939800e-04	4.939800e-04
4.810000e+02	6.140000e+02	3.722600e-02	5.955600e-04	5.955600e-04
6.140000e+02	8.000000e+02	3.368100e-02	6.872300e-04	6.872300e-04
8.000000e+02	1.000000e+03	3.038800e-02	1.064000e-03	1.064000e-03
1.000000e+03	4.000000e+03	2.706500e-02	1.198900e-03	1.198900e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	7.944596e-02	8.938589e-03	1.630167e-02
6.500000e+01	8.800000e+01	7.639666e-02	7.797936e-03	1.608776e-02
8.800000e+01	1.200000e+02	6.679727e-02	7.496788e-03	1.371364e-02
1.200000e+02	1.500000e+02	5.780137e-02	7.724304e-03	1.225309e-02
1.500000e+02	1.860000e+02	5.284194e-02	5.929688e-03	1.149184e-02
1.860000e+02	2.540000e+02	4.887453e-02	5.741672e-03	9.802513e-03
2.540000e+02	3.260000e+02	4.461750e-02	5.877168e-03	9.440440e-03
3.260000e+02	4.080000e+02	4.198193e-02	5.214557e-03	8.515936e-03
4.080000e+02	4.810000e+02	3.618508e-02	5.045433e-03	8.360002e-03
4.810000e+02	6.140000e+02	3.594159e-02	4.885459e-03	7.141088e-03
6.140000e+02	8.000000e+02	3.476706e-02	3.648209e-03	6.417340e-03
8.000000e+02	1.000000e+03	2.844951e-02	4.255375e-03	5.886340e-03
1.000000e+03	4.000000e+03	2.743289e-02	3.315319e-03	5.312292e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages_Lund/MCNLO/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET_Average/d14-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.020827e-01	3.007225e-03	8.213236e-04
6.500000e+01	8.800000e+01	8.509174e-02	2.659437e-03	5.652637e-04
8.800000e+01	1.200000e+02	7.057669e-02	2.189140e-03	4.860916e-04
1.200000e+02	1.500000e+02	6.100656e-02	1.870523e-03	2.427448e-04
1.500000e+02	1.860000e+02	5.485228e-02	1.670233e-03	2.489102e-04
1.860000e+02	2.540000e+02	4.895403e-02	1.465066e-03	4.160414e-04
2.540000e+02	3.260000e+02	4.261759e-02	1.170529e-03	1.089691e-03
3.260000e+02	4.080000e+02	3.749214e-02	1.598812e-03	5.594178e-04
4.080000e+02	4.810000e+02	3.684466e-02	9.673232e-04	3.863984e-04
4.810000e+02	6.140000e+02	3.375437e-02	8.571970e-04	2.097709e-04
6.140000e+02	8.000000e+02	3.014378e-02	6.072953e-04	1.254906e-04
8.000000e+02	1.000000e+03	2.741462e-02	4.767777e-04	7.782869e-05
1.000000e+03	4.000000e+03	2.451408e-02	3.814440e-04	9.549439e-05
# END HISTO1D



==> figures/Flavs_DJ_d11-x03-y13.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=central dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [1000,4000]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}} [\text{pb}]$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
RatioPlotSameStyle=1
RatioPlotYMin=0
RatioPlotYMax=1
RatioPlotYLabel=gluon fraction
# $\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XMax=0.59
RatioPlotYSize=2
RatioPlotYCustomMinorTicks=0.1 0.2 0.3 0.4 0.8 0.6 0.7 0.8 0.9 1
RatioPlotYCustomMajorTicks=0.2 0.2 0.5 0.5 0.8 0.8
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Stack=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
PlotOrder=2
Title=$\text{NLO}+\text{NLL}^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.731199e+01	3.285619e+00	1.926445e+00
1.700000e-01	2.500000e-01	1.616807e+01	2.154901e+00	3.056940e+00
2.500000e-01	3.200000e-01	7.933362e+00	1.175430e+00	2.056110e+00
3.200000e-01	3.800000e-01	5.523803e+00	6.078170e-01	1.279847e+00
3.800000e-01	4.500000e-01	2.429784e+00	3.355754e-01	7.890051e-01
4.500000e-01	5.200000e-01	1.103504e+00	1.375445e-01	3.863494e-01
5.200000e-01	5.900000e-01	2.403959e-01	1.790363e-01	1.389396e-01
5.900000e-01	1.000000e+00	4.929575e-03	1.711559e-02	7.655676e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
FillColor={[rgb]{0,0,1}}
FillOpacity=0.5
FillStyle=solid
RatioPlotFillStyle=None
LineColor=black
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
PlotOrder=1
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	1.043763e+01	1.794034e+00	9.480091e-01
1.700000e-01	2.500000e-01	9.108051e+00	1.015659e+00	1.432415e+00
2.500000e-01	3.200000e-01	5.113201e+00	6.240299e-01	1.206902e+00
3.200000e-01	3.800000e-01	3.697202e+00	3.467200e-01	7.845946e-01
3.800000e-01	4.500000e-01	1.561005e+00	3.341048e-01	5.080142e-01
4.500000e-01	5.200000e-01	7.096984e-01	1.271747e-01	2.450960e-01
5.200000e-01	5.900000e-01	1.367903e-01	1.716102e-01	8.198475e-02
5.900000e-01	1.000000e+00	1.332340e-03	1.530914e-02	6.678545e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
FillColor={[rgb]{0,0.5,0}}
FillOpacity=0.3
FillStyle=solid
RatioPlotFillStyle=None
LineColor={[rgb]{0,0.5,0}}
LineStyle=solid
LineWidth=0
RatioPlotFillColor=white
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
PlotOrder=0
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	2.687436e+01	1.813739e+00	9.784360e-01
1.700000e-01	2.500000e-01	7.060018e+00	1.139242e+00	1.624525e+00
2.500000e-01	3.200000e-01	2.820160e+00	5.513996e-01	8.492072e-01
3.200000e-01	3.800000e-01	1.826601e+00	2.917092e-01	4.952525e-01
3.800000e-01	4.500000e-01	8.687784e-01	1.581907e-01	2.809909e-01
4.500000e-01	5.200000e-01	3.938058e-01	7.497918e-02	1.412533e-01
5.200000e-01	5.900000e-01	1.036056e-01	3.074166e-02	5.695486e-02
5.900000e-01	1.000000e+00	3.597235e-03	1.806457e-03	2.204831e-03
# END HISTO1D



==> figures/Flavs_DJ_d11-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=central dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}} [\text{pb}]$
LeftMargin=2
XMin=0.000000
XMax=1.000000
YLabelSep=9
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
RatioPlotSameStyle=1
RatioPlotYMin=0
RatioPlotYMax=1
RatioPlotYLabel=gluon fraction
# $\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XMax=0.59
RatioPlotYSize=2
RatioPlotYCustomMinorTicks=0.1 0.2 0.3 0.4 0.8 0.6 0.7 0.8 0.9 1
RatioPlotYCustomMajorTicks=0.2 0.2 0.5 0.5 0.8 0.8
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Stack=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
PlotOrder=2
Title=$\text{NLO}+\text{NLL}^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	8.724803e+04	8.129870e+04	1.168959e+05
6.000000e-02	1.100000e-01	4.360799e+05	1.873290e+05	1.009542e+05
1.100000e-01	1.500000e-01	4.954603e+05	8.321283e+04	1.086838e+04
1.500000e-01	1.900000e-01	4.969537e+05	5.137646e+04	5.905346e+03
1.900000e-01	2.300000e-01	4.087548e+05	6.406492e+04	7.093854e+04
2.300000e-01	2.700000e-01	3.076855e+05	5.448715e+04	9.145141e+04
2.700000e-01	3.100000e-01	2.532979e+05	3.598775e+04	7.996536e+04
3.100000e-01	3.500000e-01	1.751938e+05	2.565214e+04	6.776196e+04
3.500000e-01	3.900000e-01	1.208425e+05	1.631919e+04	5.166890e+04
3.900000e-01	4.400000e-01	1.011783e+05	7.737849e+03	3.311179e+04
4.400000e-01	4.900000e-01	4.496568e+04	6.938694e+03	1.937600e+04
4.900000e-01	5.400000e-01	1.896884e+04	5.259466e+03	8.444523e+03
5.400000e-01	6.000000e-01	2.231074e+03	6.950278e+03	3.400801e+03
6.000000e-01	1.000000e+00	-1.097814e+02	5.436698e+02	2.839219e+02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
FillColor={[rgb]{0,0,1}}
FillOpacity=0.5
FillStyle=solid
RatioPlotFillStyle=None
LineColor=black
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
PlotOrder=1
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	4.004468e+03	4.003142e+03	2.728029e+04
6.000000e-02	1.100000e-01	1.746929e+05	1.396089e+05	1.162519e+05
1.100000e-01	1.500000e-01	3.296615e+05	1.246233e+05	3.049478e+04
1.500000e-01	1.900000e-01	3.793516e+05	3.760692e+04	4.386505e+03
1.900000e-01	2.300000e-01	3.188171e+05	4.708506e+04	4.294136e+04
2.300000e-01	2.700000e-01	2.452565e+05	4.252379e+04	7.049822e+04
2.700000e-01	3.100000e-01	2.077675e+05	2.768658e+04	6.472768e+04
3.100000e-01	3.500000e-01	1.471514e+05	1.983996e+04	5.673378e+04
3.500000e-01	3.900000e-01	9.955290e+04	1.689510e+04	4.389012e+04
3.900000e-01	4.400000e-01	8.252461e+04	6.527639e+03	2.791799e+04
4.400000e-01	4.900000e-01	3.632342e+04	8.567101e+03	1.621919e+04
4.900000e-01	5.400000e-01	1.570141e+04	5.807663e+03	6.691104e+03
5.400000e-01	6.000000e-01	1.182899e+03	6.946286e+03	3.409258e+03
6.000000e-01	1.000000e+00	-1.491439e+02	5.336474e+02	2.777688e+02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
FillColor={[rgb]{0,0.5,0}}
FillOpacity=0.3
FillStyle=solid
RatioPlotFillStyle=None
LineColor={[rgb]{0,0.5,0}}
LineStyle=solid
LineWidth=0
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
PlotOrder=0
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	8.324356e+04	7.729555e+04	8.961562e+04
6.000000e-02	1.100000e-01	2.613870e+05	4.772010e+04	4.441535e+03
1.100000e-01	1.500000e-01	1.657988e+05	3.641266e+04	4.141048e+04
1.500000e-01	1.900000e-01	1.176021e+05	2.517813e+04	3.708245e+04
1.900000e-01	2.300000e-01	8.993770e+04	1.697986e+04	2.799718e+04
2.300000e-01	2.700000e-01	6.242905e+04	1.196335e+04	2.095319e+04
2.700000e-01	3.100000e-01	4.553045e+04	8.301173e+03	1.523768e+04
3.100000e-01	3.500000e-01	2.804238e+04	5.812177e+03	1.102818e+04
3.500000e-01	3.900000e-01	2.128961e+04	3.925531e+03	7.778772e+03
3.900000e-01	4.400000e-01	1.865367e+04	3.328994e+03	5.193803e+03
4.400000e-01	4.900000e-01	8.642259e+03	1.504710e+03	3.156812e+03
4.900000e-01	5.400000e-01	3.267434e+03	8.257826e+02	1.753419e+03
5.400000e-01	6.000000e-01	1.048175e+03	3.574747e+02	7.985417e+02
6.000000e-01	1.000000e+00	3.936251e+01	1.709156e+01	2.776642e+01
# END HISTO1D



==> figures/Flavs_DJ_d13-x03-y13.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=forward dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [1000,4000]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}} [\text{pb}]$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
RatioPlotSameStyle=1
RatioPlotYMin=0
RatioPlotYMax=1
RatioPlotYLabel=gluon fraction
# $\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XMax=0.59
RatioPlotYSize=2
RatioPlotYCustomMinorTicks=0.1 0.2 0.3 0.4 0.8 0.6 0.7 0.8 0.9 1
RatioPlotYCustomMajorTicks=0.2 0.2 0.5 0.5 0.8 0.8
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Stack=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
PlotOrder=2
Title=$\text{NLO}+\text{NLL}^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.669064e+01	2.867394e+00	1.635822e+00
1.700000e-01	2.500000e-01	1.523587e+01	1.847190e+00	2.739050e+00
2.500000e-01	3.200000e-01	6.793516e+00	1.021953e+00	1.813568e+00
3.200000e-01	3.800000e-01	4.612884e+00	5.126543e-01	1.098800e+00
3.800000e-01	4.500000e-01	2.723899e+00	2.633824e-01	6.430635e-01
4.500000e-01	5.200000e-01	1.130667e+00	1.051611e-01	3.107253e-01
5.200000e-01	5.900000e-01	1.880899e-01	1.520600e-01	1.106018e-01
5.900000e-01	1.000000e+00	3.449343e-03	1.425591e-02	6.580752e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
FillColor={[rgb]{0,0,1}}
FillOpacity=0.5
FillStyle=solid
RatioPlotFillStyle=None
LineColor=black
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
PlotOrder=1
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	7.376376e+00	1.248791e+00	6.299360e-01
1.700000e-01	2.500000e-01	6.673009e+00	6.753918e-01	9.967488e-01
2.500000e-01	3.200000e-01	3.417070e+00	5.428604e-01	8.828140e-01
3.200000e-01	3.800000e-01	2.370425e+00	4.063452e-01	5.560379e-01
3.800000e-01	4.500000e-01	1.235984e+00	2.037723e-01	3.332962e-01
4.500000e-01	5.200000e-01	5.913546e-01	1.091020e-01	1.553855e-01
5.200000e-01	5.900000e-01	9.125131e-02	1.291472e-01	4.718482e-02
5.900000e-01	1.000000e+00	2.243655e-04	1.156190e-02	5.037652e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
FillColor={[rgb]{0,0.5,0}}
FillOpacity=0.3
FillStyle=solid
RatioPlotFillStyle=None
LineColor={[rgb]{0,0.5,0}}
LineStyle=solid
LineWidth=0
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/averages1/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
PlotOrder=0
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	2.931426e+01	1.618603e+00	1.005886e+00
1.700000e-01	2.500000e-01	8.562863e+00	1.171798e+00	1.742301e+00
2.500000e-01	3.200000e-01	3.376446e+00	5.757631e-01	9.307545e-01
3.200000e-01	3.800000e-01	2.242460e+00	2.996903e-01	5.427624e-01
3.800000e-01	4.500000e-01	1.487915e+00	1.602633e-01	3.097673e-01
4.500000e-01	5.200000e-01	5.393127e-01	7.789972e-02	1.553397e-01
5.200000e-01	5.900000e-01	9.683863e-02	2.899805e-02	6.341696e-02
5.900000e-01	1.000000e+00	3.224978e-03	2.694010e-03	2.593260e-03
# END HISTO1D



==> figures/Flavs_ZJ_d11-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=Z+jet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}} [\text{pb}]$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
RatioPlotSameStyle=1
RatioPlotYMin=0
RatioPlotYMax=1
RatioPlotYLabel=gluon fraction
# $\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XMax=0.6
RatioPlotYSize=2
RatioPlotYCustomMinorTicks=0.1 0.2 0.3 0.4 0.8 0.6 0.7 0.8 0.9 1
RatioPlotYCustomMajorTicks=0.2 0.2 0.5 0.5 0.8 0.8
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Stack=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_full.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
PlotOrder=2
Title=$\text{NLO}+\text{NLL}^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	4.680605e+00	4.332918e+00	5.235786e+00
6.000000e-02	1.100000e-01	1.504059e+01	3.228991e+00	1.724740e-01
1.100000e-01	1.500000e-01	1.234825e+01	1.354521e+00	1.515248e+00
1.500000e-01	1.900000e-01	9.351094e+00	1.424654e+00	1.539860e+00
1.900000e-01	2.300000e-01	6.914604e+00	1.278863e+00	1.600251e+00
2.300000e-01	2.700000e-01	5.167988e+00	1.044387e+00	1.456199e+00
2.700000e-01	3.100000e-01	3.925164e+00	8.217899e-01	1.248376e+00
3.100000e-01	3.500000e-01	2.918157e+00	6.309352e-01	1.027598e+00
3.500000e-01	3.900000e-01	2.072838e+00	4.748740e-01	8.189232e-01
3.900000e-01	4.400000e-01	1.412503e+00	3.351443e-01	6.105882e-01
4.400000e-01	4.900000e-01	8.411466e-01	2.184204e-01	4.179780e-01
4.900000e-01	5.400000e-01	3.800840e-01	1.334250e-01	2.632834e-01
5.400000e-01	6.000000e-01	1.445220e-01	6.803053e-02	1.353297e-01
6.000000e-01	1.000000e+00	5.831187e-03	3.093183e-03	6.148841e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
FillColor={[rgb]{0,0,1}}
FillOpacity=0.5
FillStyle=solid
RatioPlotFillStyle=None
LineColor=black
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_glue.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
PlotOrder=1
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	2.214160e-02	2.213498e-02	2.239217e-01
6.000000e-02	1.100000e-01	9.912182e-01	8.236405e-01	1.087254e+00
1.100000e-01	1.500000e-01	2.141567e+00	1.052542e+00	4.569997e-01
1.500000e-01	1.900000e-01	2.436019e+00	5.164256e-01	2.631288e-01
1.900000e-01	2.300000e-01	2.241879e+00	3.289984e-01	4.116833e-01
2.300000e-01	2.700000e-01	1.905062e+00	3.497199e-01	4.315248e-01
2.700000e-01	3.100000e-01	1.528468e+00	3.445761e-01	4.003352e-01
3.100000e-01	3.500000e-01	1.196672e+00	3.019159e-01	4.220317e-01
3.500000e-01	3.900000e-01	9.067062e-01	2.493366e-01	3.922299e-01
3.900000e-01	4.400000e-01	6.391724e-01	1.907769e-01	3.302716e-01
4.400000e-01	4.900000e-01	3.926023e-01	1.338183e-01	2.517816e-01
4.900000e-01	5.400000e-01	1.932063e-01	8.714409e-02	1.750678e-01
5.400000e-01	6.000000e-01	8.625581e-02	4.721945e-02	1.001747e-01
6.000000e-01	1.000000e+00	3.917296e-03	2.343250e-03	5.270711e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
FillColor={[rgb]{0,0.5,0}}
FillOpacity=0.3
FillStyle=solid
RatioPlotFillStyle=None
LineColor={[rgb]{0,0.5,0}}
LineStyle=solid
LineWidth=0
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_quark.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
PlotOrder=0
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	4.658464e+00	4.310783e+00	5.011865e+00
6.000000e-02	1.100000e-01	1.404937e+01	2.405350e+00	5.236081e-01
1.100000e-01	1.500000e-01	1.020669e+01	1.778160e+00	2.017655e+00
1.500000e-01	1.900000e-01	6.915075e+00	1.402774e+00	2.056286e+00
1.900000e-01	2.300000e-01	4.672725e+00	1.003277e+00	1.608884e+00
2.300000e-01	2.700000e-01	3.262926e+00	6.946668e-01	1.179812e+00
2.700000e-01	3.100000e-01	2.396695e+00	4.772137e-01	8.480407e-01
3.100000e-01	3.500000e-01	1.721485e+00	3.290194e-01	6.055666e-01
3.500000e-01	3.900000e-01	1.166132e+00	2.255373e-01	4.266933e-01
3.900000e-01	4.400000e-01	7.733302e-01	1.443674e-01	2.803166e-01
4.400000e-01	4.900000e-01	4.485443e-01	8.460212e-02	1.661965e-01
4.900000e-01	5.400000e-01	1.868777e-01	4.628094e-02	8.821556e-02
5.400000e-01	6.000000e-01	5.826623e-02	2.081108e-02	3.515490e-02
6.000000e-01	1.000000e+00	1.913891e-03	7.499328e-04	8.781296e-04
# END HISTO1D



==> figures/HadLim_DJ_d11-x03-y13.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=central dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [1000,4000]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{1}{\mathrm d\sigma/\mathrm dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
RatioPlotDrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
RatioPlotYMin=0.61
RatioPlotYMax=1.29
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Average=0.1598547669443112,0.006970205515570149,0.014275438554262443
ErrorBandColor=1
ErrorBandOpacity=0.2
ErrorBands=1
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Title=$\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.503643e+00	2.442661e-02	0.000000e+00
1.700000e-01	2.500000e-01	2.761586e+00	0.000000e+00	8.680152e-02
2.500000e-01	3.200000e-01	1.312445e+00	5.661541e-02	0.000000e+00
3.200000e-01	3.800000e-01	7.665462e-01	1.726406e-02	3.900196e-02
3.800000e-01	4.500000e-01	4.215029e-01	3.948370e-03	6.464824e-03
4.500000e-01	5.200000e-01	1.594859e-01	0.000000e+00	3.295447e-02
5.200000e-01	5.900000e-01	6.068048e-02	5.569126e-03	0.000000e+00
5.900000e-01	1.000000e+00	1.641652e-03	0.000000e+00	2.088566e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Average=0.15977201498499055,0.006970371008492182,0.014105441997810497
LineColor=red
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Title=limit $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.504398e+00	3.280260e-01	1.788815e-01
1.700000e-01	2.500000e-01	2.762876e+00	7.816070e-02	1.765583e-01
2.500000e-01	3.200000e-01	1.312437e+00	2.287635e-01	2.800777e-01
3.200000e-01	3.800000e-01	7.666432e-01	1.169104e-01	2.378326e-01
3.800000e-01	4.500000e-01	4.207284e-01	5.527512e-02	1.232263e-01
4.500000e-01	5.200000e-01	1.582691e-01	2.043990e-02	9.400678e-02
5.200000e-01	5.900000e-01	5.924411e-02	2.210312e-02	2.494464e-02
5.900000e-01	1.000000e+00	1.648951e-03	2.750605e-03	1.308440e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
LineColor=orange
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Title=no $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.501294e+00	3.052241e-01	1.788290e-01
1.700000e-01	2.500000e-01	2.763048e+00	7.335360e-02	8.103107e-02
2.500000e-01	3.200000e-01	1.281262e+00	1.768050e-01	2.769513e-01
3.200000e-01	3.800000e-01	7.952288e-01	1.043595e-01	1.966329e-01
3.800000e-01	4.500000e-01	4.146248e-01	5.091824e-02	1.127772e-01
4.500000e-01	5.200000e-01	1.881278e-01	2.463865e-02	6.330945e-02
5.200000e-01	5.900000e-01	5.189983e-02	1.673702e-02	2.281646e-02
5.900000e-01	1.000000e+00	1.240289e-03	2.271617e-03	1.085538e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Average=0.16012625295506203,0.007039331347676425,0.013154026042588696
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x03-y13
Title=$\text{NLO}+\text{NLL}^\prime$ (PL)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	4.245100e+00	3.738149e-01	2.191776e-01
1.700000e-01	2.500000e-01	1.839491e+00	2.451697e-01	3.477974e-01
2.500000e-01	3.200000e-01	9.026029e-01	1.337322e-01	2.339299e-01
3.200000e-01	3.800000e-01	6.284599e-01	6.915320e-02	1.456121e-01
3.800000e-01	4.500000e-01	2.764439e-01	3.817944e-02	8.976752e-02
4.500000e-01	5.200000e-01	1.255491e-01	1.564886e-02	4.395615e-02
5.200000e-01	5.900000e-01	2.735058e-02	2.019378e-02	1.580758e-02
5.900000e-01	1.000000e+00	5.608528e-04	1.982193e-03	9.572391e-04
# END HISTO1D



==> figures/HadLim_DJ_d11-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=central dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$\\ charged particles
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{1}{\mathrm d\sigma/\mathrm dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
RatioPlotDrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
RatioPlotYMin=0.61
RatioPlotYMax=1.19
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Average=0.3099042429939023,0.013160974899284417,0.0239845130060658
ErrorBandColor=1
ErrorBandOpacity=0.2
ErrorBands=1
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	6.188147e-02	1.167997e-02	6.489028e-03
6.000000e-02	1.100000e-01	3.534116e-01	2.939197e-02	7.676451e-03
1.100000e-01	1.500000e-01	1.010436e+00	7.310206e-02	6.399473e-02
1.500000e-01	1.900000e-01	1.898034e+00	8.114744e-02	3.837246e-02
1.900000e-01	2.300000e-01	2.812427e+00	5.756105e-03	6.640114e-02
2.300000e-01	2.700000e-01	3.575211e+00	6.809092e-02	1.202048e-02
2.700000e-01	3.100000e-01	3.688678e+00	2.004267e-02	1.211543e-02
3.100000e-01	3.500000e-01	3.282421e+00	8.372257e-03	1.136137e-01
3.500000e-01	3.900000e-01	2.636255e+00	0.000000e+00	7.325228e-02
3.900000e-01	4.400000e-01	1.928770e+00	5.225848e-02	1.717700e-02
4.400000e-01	4.900000e-01	1.226915e+00	3.331006e-02	1.894457e-02
4.900000e-01	5.400000e-01	7.002380e-01	3.881131e-02	1.643281e-02
5.400000e-01	6.000000e-01	3.408778e-01	1.416688e-02	4.065492e-03
6.000000e-01	1.000000e+00	2.307297e-02	4.207238e-04	1.158382e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Average=0.30890094144537655,0.01305717564518899,0.024155017633974152
LineColor=red
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Title=limit $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	6.327013e-02	4.067121e-02	4.159708e-02
6.000000e-02	1.100000e-01	3.545385e-01	1.727058e-01	1.477981e-01
1.100000e-01	1.500000e-01	1.013113e+00	4.156894e-01	3.539466e-01
1.500000e-01	1.900000e-01	1.904392e+00	6.045519e-01	3.648323e-01
1.900000e-01	2.300000e-01	2.822190e+00	5.544763e-01	2.983869e-01
2.300000e-01	2.700000e-01	3.585674e+00	4.317017e-01	6.291776e-02
2.700000e-01	3.100000e-01	3.699039e+00	1.479666e-01	8.789592e-02
3.100000e-01	3.500000e-01	3.288615e+00	2.425630e-01	3.608273e-01
3.500000e-01	3.900000e-01	2.642660e+00	2.518020e-01	4.757371e-01
3.900000e-01	4.400000e-01	1.934992e+00	2.555990e-01	4.298623e-01
4.400000e-01	4.900000e-01	1.223731e+00	1.529620e-01	3.441202e-01
4.900000e-01	5.400000e-01	6.927404e-01	9.383752e-02	2.244049e-01
5.400000e-01	6.000000e-01	3.270191e-01	3.661944e-02	1.115119e-01
6.000000e-01	1.000000e+00	2.013815e-02	4.974892e-03	7.488608e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
LineColor=orange
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Title=no $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	5.393271e-02	3.015541e-02	3.337735e-02
6.000000e-02	1.100000e-01	3.519651e-01	1.540795e-01	1.365036e-01
1.100000e-01	1.500000e-01	1.007824e+00	3.666706e-01	2.754003e-01
1.500000e-01	1.900000e-01	1.922650e+00	5.493914e-01	3.472682e-01
1.900000e-01	2.300000e-01	2.946726e+00	5.628991e-01	2.543973e-01
2.300000e-01	2.700000e-01	3.649849e+00	3.546029e-01	6.719695e-02
2.700000e-01	3.100000e-01	3.760409e+00	1.370511e-01	8.419413e-02
3.100000e-01	3.500000e-01	3.387717e+00	2.570518e-01	2.796640e-01
3.500000e-01	3.900000e-01	2.652739e+00	2.648947e-01	4.336845e-01
3.900000e-01	4.400000e-01	1.847620e+00	2.008943e-01	4.267906e-01
4.400000e-01	4.900000e-01	1.161326e+00	1.225608e-01	3.280895e-01
4.900000e-01	5.400000e-01	6.385231e-01	5.712973e-02	1.984665e-01
5.400000e-01	6.000000e-01	2.887363e-01	2.427003e-02	9.507380e-02
6.000000e-01	1.000000e+00	1.587905e-02	4.878761e-03	4.981448e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Average=0.30549475139390997,0.010855585730386308,0.02162183200757911
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d11-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime$ (PL)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	6.940310e-01	6.467059e-01	9.298707e-01
6.000000e-02	1.100000e-01	3.468880e+00	1.490144e+00	8.030597e-01
1.100000e-01	1.500000e-01	3.941232e+00	6.619323e-01	2.375339e-02
1.500000e-01	1.900000e-01	3.953112e+00	4.086837e-01	2.615488e-01
1.900000e-01	2.300000e-01	3.251517e+00	5.096165e-01	5.642941e-01
2.300000e-01	2.700000e-01	2.447543e+00	4.334283e-01	7.274676e-01
2.700000e-01	3.100000e-01	2.014906e+00	2.862714e-01	6.360996e-01
3.100000e-01	3.500000e-01	1.393612e+00	2.040548e-01	5.390254e-01
3.500000e-01	3.900000e-01	9.612646e-01	1.298141e-01	4.110100e-01
3.900000e-01	4.400000e-01	8.048418e-01	7.162212e-02	2.633940e-01
4.400000e-01	4.900000e-01	3.576880e-01	2.536489e-02	1.541301e-01
4.900000e-01	5.400000e-01	1.508913e-01	2.877310e-02	6.717356e-02
5.400000e-01	6.000000e-01	1.774750e-02	5.978445e-02	2.606675e-02
6.000000e-01	1.000000e+00	-8.732767e-04	4.942138e-03	2.228036e-03
# END HISTO1D



==> figures/HadLim_DJ_d13-x03-y13.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=forward dijet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [1000,4000]~\text{GeV}$
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{1}{\mathrm d\sigma/\mathrm dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
RatioPlotDrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
RatioPlotYMin=0.61
RatioPlotYMax=1.29
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Average=0.1555998878753782,0.006203570581869267,0.0126705818623159
ErrorBandColor=1
ErrorBandOpacity=0.2
ErrorBands=1
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Title=$\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.668665e+00	2.903223e-02	0.000000e+00
1.700000e-01	2.500000e-01	2.539856e+00	0.000000e+00	8.120380e-02
2.500000e-01	3.200000e-01	1.230183e+00	1.251795e-02	0.000000e+00
3.200000e-01	3.800000e-01	6.490921e-01	7.534456e-03	7.118012e-02
3.800000e-01	4.500000e-01	4.135414e-01	2.438271e-02	0.000000e+00
4.500000e-01	5.200000e-01	2.123555e-01	1.278197e-02	0.000000e+00
5.200000e-01	5.900000e-01	5.180954e-02	0.000000e+00	5.425067e-03
5.900000e-01	1.000000e+00	1.562712e-03	3.840064e-04	2.035535e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Average=0.15548969914218705,0.006202760433675902,0.012690455872857387
LineColor=red
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Title=limit $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.669978e+00	3.126089e-01	1.622697e-01
1.700000e-01	2.500000e-01	2.540280e+00	7.858191e-02	1.801356e-01
2.500000e-01	3.200000e-01	1.230081e+00	1.736992e-01	2.612843e-01
3.200000e-01	3.800000e-01	6.487002e-01	9.109430e-02	2.487865e-01
3.800000e-01	4.500000e-01	4.130389e-01	6.518470e-02	9.791677e-02
4.500000e-01	5.200000e-01	2.107847e-01	3.168538e-02	5.384150e-02
5.200000e-01	5.900000e-01	5.142031e-02	1.118424e-02	2.658125e-02
5.900000e-01	1.000000e+00	1.430906e-03	2.366348e-03	1.229275e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
LineColor=orange
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Title=no $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	3.659038e+00	2.820584e-01	1.608053e-01
1.700000e-01	2.500000e-01	2.613884e+00	7.917787e-02	1.009659e-01
2.500000e-01	3.200000e-01	1.210498e+00	1.608406e-01	2.614788e-01
3.200000e-01	3.800000e-01	6.265672e-01	8.252324e-02	1.590223e-01
3.800000e-01	4.500000e-01	4.038326e-01	4.225138e-02	9.633577e-02
4.500000e-01	5.200000e-01	1.974180e-01	1.891494e-02	5.063491e-02
5.200000e-01	5.900000e-01	5.688359e-02	1.338385e-02	2.112717e-02
5.900000e-01	1.000000e+00	1.108562e-03	2.080867e-03	9.930685e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Average=0.15509864075532875,0.006115734229007325,0.0117223098531416
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/Dijet/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_DIJET/d13-x03-y13
Title=$\text{NLO}+\text{NLL}^\prime$ (PL)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	4.320105e+00	3.376186e-01	1.926083e-01
1.700000e-01	2.500000e-01	1.793933e+00	2.174956e-01	3.225068e-01
2.500000e-01	3.200000e-01	7.998961e-01	1.203289e-01	2.135369e-01
3.200000e-01	3.800000e-01	5.431397e-01	6.036199e-02	1.293772e-01
3.800000e-01	4.500000e-01	3.207229e-01	3.101172e-02	7.571691e-02
4.500000e-01	5.200000e-01	1.331294e-01	1.238210e-02	3.658605e-02
5.200000e-01	5.900000e-01	2.214647e-02	1.772673e-02	1.302270e-02
5.900000e-01	1.000000e+00	4.061397e-04	1.731766e-03	8.357846e-04
# END HISTO1D



==> figures/HadLim_ZJ_d11-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
CustomLegend=Z+jet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$\\ charged particles
XLabel=LHA $\lambda_{0.5}^1$
YLabel=$\frac{1}{\mathrm d\sigma/\mathrm dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
LeftMargin=1.7
XMin=0.000000
XMax=1.000000
XTwosidedTicks=1
YTwosidedTicks=1
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
RatioPlotDrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
RatioPlotYMin=0.61
RatioPlotYMax=1.19
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Average=0.2694616786217928,0.01838965497509759,0.024985709710151904
ErrorBandColor=1
ErrorBandOpacity=0.2
ErrorBands=1
LineColor=black
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had_npuncert.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.555109e-01	1.479351e-02	1.284578e-02
6.000000e-02	1.100000e-01	7.882732e-01	1.196835e-02	6.136497e-02
1.100000e-01	1.500000e-01	2.053168e+00	5.963875e-02	4.991344e-02
1.500000e-01	1.900000e-01	3.266621e+00	7.977650e-02	6.944253e-02
1.900000e-01	2.300000e-01	3.858660e+00	4.321548e-02	8.150408e-03
2.300000e-01	2.700000e-01	3.689769e+00	3.507055e-02	3.659941e-02
2.700000e-01	3.100000e-01	3.069245e+00	5.505354e-03	3.492761e-02
3.100000e-01	3.500000e-01	2.412740e+00	5.421768e-02	1.961789e-02
3.500000e-01	3.900000e-01	1.781730e+00	4.799883e-02	2.801082e-02
3.900000e-01	4.400000e-01	1.232665e+00	2.803329e-02	2.900562e-02
4.400000e-01	4.900000e-01	7.900755e-01	1.553609e-02	2.143382e-02
4.900000e-01	5.400000e-01	4.725699e-01	1.253581e-02	2.151196e-02
5.400000e-01	6.000000e-01	2.373426e-01	3.965478e-03	3.785509e-03
6.000000e-01	1.000000e+00	1.743060e-02	4.609145e-04	5.008165e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Average=0.2689158689688976,0.018325299547125307,0.024936955145632322
LineColor=red
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Title=limit $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.558880e-01	1.468188e-02	1.290967e-02
6.000000e-02	1.100000e-01	7.897884e-01	1.186007e-02	6.080432e-02
1.100000e-01	1.500000e-01	2.056495e+00	5.900125e-02	4.973162e-02
1.500000e-01	1.900000e-01	3.271515e+00	7.838253e-02	6.975566e-02
1.900000e-01	2.300000e-01	3.864360e+00	4.186760e-02	7.344954e-03
2.300000e-01	2.700000e-01	3.696206e+00	3.521833e-02	3.454776e-02
2.700000e-01	3.100000e-01	3.074516e+00	4.712052e-03	3.399517e-02
3.100000e-01	3.500000e-01	2.416330e+00	5.435378e-02	1.934212e-02
3.500000e-01	3.900000e-01	1.783199e+00	4.711713e-02	2.751242e-02
3.900000e-01	4.400000e-01	1.232146e+00	2.809383e-02	2.828118e-02
4.400000e-01	4.900000e-01	7.871903e-01	1.630697e-02	2.156829e-02
4.900000e-01	5.400000e-01	4.682775e-01	1.277417e-02	2.148568e-02
5.400000e-01	6.000000e-01	2.304439e-01	3.608484e-03	4.247398e-03
6.000000e-01	1.000000e+00	1.611275e-02	3.919407e-04	5.161782e-04
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
LineColor=orange
LineStyle=dashed
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO_trans.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Title=no $p_T$ migration
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.658139e-01	7.856436e-02	7.930456e-02
6.000000e-02	1.100000e-01	8.318967e-01	3.063921e-01	2.768542e-01
1.100000e-01	1.500000e-01	2.147093e+00	5.630527e-01	4.430981e-01
1.500000e-01	1.900000e-01	3.382824e+00	5.904741e-01	3.993488e-01
1.900000e-01	2.300000e-01	3.952154e+00	3.574923e-01	1.798365e-01
2.300000e-01	2.700000e-01	3.722931e+00	5.917915e-02	2.368279e-02
2.700000e-01	3.100000e-01	3.052578e+00	2.170176e-01	2.194283e-01
3.100000e-01	3.500000e-01	2.369064e+00	2.801532e-01	3.502767e-01
3.500000e-01	3.900000e-01	1.726278e+00	2.586058e-01	3.609617e-01
3.900000e-01	4.400000e-01	1.175202e+00	2.066930e-01	3.167452e-01
4.400000e-01	4.900000e-01	7.368025e-01	1.467473e-01	2.418573e-01
4.900000e-01	5.400000e-01	4.273442e-01	9.391676e-02	1.645624e-01
5.400000e-01	6.000000e-01	2.034041e-01	5.087846e-02	9.282016e-02
6.000000e-01	1.000000e+00	1.291936e-02	3.683815e-03	6.952519e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Average=0.16996820983705802,0.02480874421703655,0.033952006603506724
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/had_limited/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime$ (PL)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.623249e+00	1.502670e+00	1.815787e+00
6.000000e-02	1.100000e-01	5.216124e+00	1.119824e+00	5.867349e-02
1.100000e-01	1.500000e-01	4.282413e+00	4.581824e-01	3.347042e-01
1.500000e-01	1.900000e-01	3.242989e+00	4.940744e-01	5.340284e-01
1.900000e-01	2.300000e-01	2.398006e+00	4.435136e-01	5.549721e-01
2.300000e-01	2.700000e-01	1.792275e+00	3.621966e-01	5.050143e-01
2.700000e-01	3.100000e-01	1.361259e+00	2.849993e-01	4.329407e-01
3.100000e-01	3.500000e-01	1.012026e+00	2.188103e-01	3.563743e-01
3.500000e-01	3.900000e-01	7.188668e-01	1.646878e-01	2.840051e-01
3.900000e-01	4.400000e-01	4.898603e-01	1.162291e-01	2.117539e-01
4.400000e-01	4.900000e-01	2.917123e-01	7.574889e-02	1.449561e-01
4.900000e-01	5.400000e-01	1.318143e-01	4.627222e-02	9.130750e-02
5.400000e-01	6.000000e-01	5.012070e-02	2.359320e-02	4.693275e-02
6.000000e-01	1.000000e+00	2.022274e-03	1.072725e-03	2.132437e-03
# END HISTO1D



==> figures/Ratios_ZJ_d12-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.4
RatioPlotYLabel=Theory/Data
CustomLegend=Z+jet, anti-$k_t$, $R=0.4$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$\\ charged particles
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.228322e+00	7.671796e-02	7.671796e-02
6.000000e-02	9.000000e-02	1.988825e+00	1.540650e-01	1.540650e-01
9.000000e-02	1.200000e-01	2.660639e+00	1.746828e-01	1.746828e-01
1.200000e-01	1.500000e-01	2.906934e+00	3.190638e-01	3.190638e-01
1.500000e-01	1.900000e-01	3.138661e+00	2.093083e-01	2.093083e-01
1.900000e-01	2.300000e-01	3.079430e+00	2.557592e-01	2.557592e-01
2.300000e-01	2.700000e-01	2.225655e+00	1.543638e-01	1.543638e-01
2.700000e-01	3.200000e-01	2.134457e+00	3.140689e-01	3.140689e-01
3.200000e-01	3.700000e-01	1.433081e+00	1.729148e-01	1.729148e-01
3.700000e-01	4.200000e-01	1.242493e+00	1.788238e-01	1.788238e-01
4.200000e-01	4.800000e-01	9.727271e-01	7.893932e-02	7.893932e-02
4.800000e-01	5.400000e-01	5.663921e-01	8.645068e-02	8.645068e-02
5.400000e-01	6.000000e-01	3.109623e-01	5.282259e-02	5.282259e-02
6.000000e-01	1.000000e+00	2.588136e-02	6.108088e-03	6.108088e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
ErrorBandColor=blue
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime\times\text{HL}/\text{PL}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	3.445686e-01	3.200606e-01	4.768268e-01
6.000000e-02	9.000000e-02	2.892747e+00	1.009113e+00	4.598574e-01
9.000000e-02	1.200000e-01	3.732724e+00	4.772848e-01	1.574641e-01
1.200000e-01	1.500000e-01	4.349707e+00	2.958243e-01	1.291550e-01
1.500000e-01	1.900000e-01	4.096782e+00	1.533117e-01	5.231420e-02
1.900000e-01	2.300000e-01	3.209608e+00	1.757258e-01	2.023296e-01
2.300000e-01	2.700000e-01	2.465274e+00	1.776518e-01	2.675030e-01
2.700000e-01	3.200000e-01	1.864062e+00	1.372674e-01	2.454108e-01
3.200000e-01	3.700000e-01	1.252750e+00	1.499900e-01	2.230608e-01
3.700000e-01	4.200000e-01	8.781122e-01	9.717636e-02	2.016793e-01
4.200000e-01	4.800000e-01	5.645888e-01	7.792578e-02	1.572813e-01
4.800000e-01	5.400000e-01	2.727763e-01	6.346003e-02	1.237970e-01
5.400000e-01	6.000000e-01	1.128903e-01	4.303855e-02	7.325235e-02
6.000000e-01	1.000000e+00	6.106267e-03	2.892666e-03	5.218475e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
Average=0.24100388456245506,0.01951917601013778,0.02767239501767202
ErrorBandColor=red
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime\otimes T(\text{HL}|\text{PL})$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	7.870461e-01	2.942622e-01	2.669087e-01
6.000000e-02	9.000000e-02	1.688758e+00	5.240455e-01	4.486354e-01
9.000000e-02	1.200000e-01	2.444720e+00	6.171560e-01	5.023766e-01
1.200000e-01	1.500000e-01	3.010381e+00	5.712602e-01	4.943783e-01
1.500000e-01	1.900000e-01	3.329474e+00	3.690250e-01	2.447332e-01
1.900000e-01	2.300000e-01	3.259536e+00	9.410691e-02	5.417656e-03
2.300000e-01	2.700000e-01	2.819518e+00	1.643676e-01	1.761894e-01
2.700000e-01	3.200000e-01	2.296256e+00	2.774970e-01	2.936687e-01
3.200000e-01	3.700000e-01	1.697866e+00	2.635953e-01	3.581819e-01
3.700000e-01	4.200000e-01	1.255124e+00	2.519284e-01	3.163400e-01
4.200000e-01	4.800000e-01	8.220399e-01	1.744198e-01	2.508824e-01
4.800000e-01	5.400000e-01	4.839880e-01	1.259973e-01	1.739061e-01
5.400000e-01	6.000000e-01	2.345029e-01	5.907161e-02	9.751022e-02
6.000000e-01	1.000000e+00	1.806539e-02	5.448592e-03	8.564730e-03
# END HISTO1D



==> figures/Ratios_ZJ_d22-x08-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.4
RatioPlotYLabel=Theory/Data
CustomLegend=Z+jet, anti-$k_t$, $R=0.8$ \\ $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$\\ charged particles
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.389308e+00	1.057428e-01	1.057428e-01
6.000000e-02	9.000000e-02	2.628132e+00	2.412111e-01	2.412111e-01
9.000000e-02	1.200000e-01	3.075456e+00	1.513414e-01	1.513414e-01
1.200000e-01	1.500000e-01	3.420808e+00	1.783140e-01	1.783140e-01
1.500000e-01	1.900000e-01	2.413560e+00	1.467911e-01	1.467911e-01
1.900000e-01	2.300000e-01	2.370388e+00	1.714814e-01	1.714814e-01
2.300000e-01	2.700000e-01	1.944614e+00	1.518868e-01	1.518868e-01
2.700000e-01	3.200000e-01	1.817923e+00	1.427811e-01	1.427811e-01
3.200000e-01	3.700000e-01	1.679246e+00	1.047624e-01	1.047624e-01
3.700000e-01	4.200000e-01	1.136188e+00	1.123748e-01	1.123748e-01
4.200000e-01	4.800000e-01	1.105065e+00	9.533273e-02	9.533273e-02
4.800000e-01	5.400000e-01	5.942605e-01	6.407415e-02	6.407415e-02
5.400000e-01	6.000000e-01	3.917046e-01	4.745446e-02	4.745446e-02
6.000000e-01	1.000000e+00	4.159375e-02	5.113453e-03	5.113453e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
ErrorBandColor=blue
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/ratios/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime\times\text{HL}/\text{PL}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	3.445686e-01	3.200606e-01	4.768268e-01
6.000000e-02	9.000000e-02	2.892747e+00	1.009113e+00	4.598574e-01
9.000000e-02	1.200000e-01	3.732724e+00	4.772848e-01	1.574641e-01
1.200000e-01	1.500000e-01	4.349707e+00	2.958243e-01	1.291550e-01
1.500000e-01	1.900000e-01	4.096782e+00	1.533117e-01	5.231420e-02
1.900000e-01	2.300000e-01	3.209608e+00	1.757258e-01	2.023296e-01
2.300000e-01	2.700000e-01	2.465274e+00	1.776518e-01	2.675030e-01
2.700000e-01	3.200000e-01	1.864062e+00	1.372674e-01	2.454108e-01
3.200000e-01	3.700000e-01	1.252750e+00	1.499900e-01	2.230608e-01
3.700000e-01	4.200000e-01	8.781122e-01	9.717636e-02	2.016793e-01
4.200000e-01	4.800000e-01	5.645888e-01	7.792578e-02	1.572813e-01
4.800000e-01	5.400000e-01	2.727763e-01	6.346003e-02	1.237970e-01
5.400000e-01	6.000000e-01	1.128903e-01	4.303855e-02	7.325235e-02
6.000000e-01	1.000000e+00	6.106267e-03	2.892666e-03	5.218475e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
Average=0.23199572695775844,0.024076901493231828,0.03108620484724861
ErrorBandColor=red
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x08-y04
Title=$\text{NLO}+\text{NLL}^\prime\otimes T(\text{HL}|\text{PL})$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	9.571167e-01	4.170193e-01	4.587122e-01
6.000000e-02	9.000000e-02	2.243565e+00	7.708597e-01	8.586667e-01
9.000000e-02	1.200000e-01	3.002073e+00	7.142654e-01	7.669933e-01
1.200000e-01	1.500000e-01	3.250598e+00	4.400203e-01	4.667047e-01
1.500000e-01	1.900000e-01	3.115791e+00	1.067780e-01	1.477934e-01
1.900000e-01	2.300000e-01	2.765647e+00	1.809078e-01	2.339679e-01
2.300000e-01	2.700000e-01	2.405040e+00	2.512188e-01	2.956843e-01
2.700000e-01	3.200000e-01	2.078327e+00	3.349794e-01	2.971844e-01
3.200000e-01	3.700000e-01	1.642497e+00	3.289917e-01	2.917086e-01
3.700000e-01	4.200000e-01	1.241328e+00	2.800678e-01	2.588187e-01
4.200000e-01	4.800000e-01	8.516660e-01	2.272319e-01	2.036569e-01
4.800000e-01	5.400000e-01	5.241416e-01	1.534831e-01	1.431121e-01
5.400000e-01	6.000000e-01	2.787772e-01	9.805278e-02	8.503480e-02
6.000000e-01	1.000000e+00	2.211026e-02	9.316942e-03	7.056255e-03
# END HISTO1D



==> figures/ZJ_FlavFrac_gluon.dat <==
# BEGIN PLOT
Legend=1
LogY=0
LogX=1
YMin=0
YMax=1
LeftMargin=1.7
YLabel=\Large $\frac{\mathrm d}{\mathrm dp_{T}}\frac{\sigma^{(\text{gluon})}}{\sigma^{(\text{gluon})}+\sigma^{(\text{quark})}}$
XLabel=\Large $p_{T,\text{jet}}$ [GeV]
CustomLegend=\large Fraction of gluon jets\\\large Z+jet, $\sqrt{s} =  13 ~\text{TeV}$\\\large anti-$k_t$, $R=0.4$
RatioPlotYMin=0.95
RatioPlotYMax=1.98
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_Born_R0.4.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_LO_R0.4.yoda/flavour_frac/gluon
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_Born_R0.4.yoda/flavour_frac/gluon //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_LO_R0.4.yoda/flavour_frac/gluon
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_Born_R0.4.yoda/flavour_frac/gluon
RatioPlotYLabel=\large Ratio to Born
XLabelSep=5.5
BottomMargin=1.1
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_Born_R0.4.yoda/flavour_frac/gluon
ErrorBandColor=red
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=red
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_Born_R0.4.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont  $\mathcal{O}(\alpha_\text{\tiny EW}^2\alpha_\text{s})$
errorbands=1
errorbarscolor=blue
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.920885e-01	2.584562e-03	3.218310e-03
6.500000e+01	8.800000e+01	1.646182e-01	2.654095e-03	3.029354e-03
8.800000e+01	1.200000e+02	1.497901e-01	2.703514e-03	2.915464e-03
1.200000e+02	1.500000e+02	1.361380e-01	2.668008e-03	2.777977e-03
1.500000e+02	1.860000e+02	1.334394e-01	2.761362e-03	2.814126e-03
1.860000e+02	2.540000e+02	1.329406e-01	2.844696e-03	2.847288e-03
2.540000e+02	3.260000e+02	1.474044e-01	3.324751e-03	3.261054e-03
3.260000e+02	4.080000e+02	1.522949e-01	3.572660e-03	3.460397e-03
4.080000e+02	1.500000e+03	1.673800e-01	3.978954e-03	3.798719e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_LO_R0.4.yoda/flavour_frac/gluon
ErrorBandColor=blue
ErrorBandOpacity=0.3
ErrorBands=1
LineColor=blue
LineStyle=solid
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/FlavourFractions/FlavourFractions_LO_R0.4.yoda/flavour_frac/gluon
Title=\fontsize{10.5pt}{0}\selectfont  $\mathcal{O}(\alpha_\text{\tiny EW}^2\alpha_\text{s}^2)$
errorbands=1
errorbarscolor=red
linecolor=black
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.192995e-01	3.736067e-03	4.632007e-03
6.500000e+01	8.800000e+01	2.125925e-01	6.550638e-03	8.090948e-03
8.800000e+01	1.200000e+02	2.095388e-01	9.440417e-03	1.100250e-02
1.200000e+02	1.500000e+02	2.126374e-01	1.163694e-02	1.426234e-02
1.500000e+02	1.860000e+02	2.184053e-01	1.299916e-02	1.638884e-02
1.860000e+02	2.540000e+02	2.293028e-01	1.434607e-02	1.853382e-02
2.540000e+02	3.260000e+02	2.430020e-01	1.529491e-02	2.020820e-02
3.260000e+02	4.080000e+02	2.548400e-01	1.572340e-02	2.114117e-02
4.080000e+02	1.500000e+03	2.649032e-01	1.477746e-02	2.037801e-02
# END HISTO1D


# # BEGIN SPECIAL /title/title
# \psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
# \uput{4pt}[180]{0}\physicscoor(1000,0.9){Fraction of gluon jets}
# \endpsclip
# # END SPECIAL



==> figures/ZJ_d11-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	6.196534e-01	4.181354e-02	4.181354e-02
1.700000e-01	2.500000e-01	3.692706e+00	1.441340e-01	1.441340e-01
2.500000e-01	3.200000e-01	3.404405e+00	1.671855e-01	1.671855e-01
3.200000e-01	3.800000e-01	2.122508e+00	1.889132e-01	1.889132e-01
3.800000e-01	4.500000e-01	1.569697e+00	2.444400e-01	2.444400e-01
4.500000e-01	5.200000e-01	9.069790e-01	1.210256e-01	1.210256e-01
5.200000e-01	5.900000e-01	5.979636e-01	6.526092e-02	6.526092e-02
5.900000e-01	1.000000e+00	4.477758e-02	6.741226e-03	6.741226e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
Average=0.27644787123007375,0.0164373784304368,0.025576760017899436
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	7.608716e-01	1.810538e-01	1.413503e-01
1.700000e-01	2.500000e-01	3.949073e+00	6.777407e-01	4.439292e-01
2.500000e-01	3.200000e-01	3.556486e+00	1.292148e-01	5.877363e-02
3.200000e-01	3.800000e-01	2.262487e+00	3.218068e-01	3.824137e-01
3.800000e-01	4.500000e-01	1.298821e+00	2.613976e-01	4.180203e-01
4.500000e-01	5.200000e-01	6.776270e-01	1.589935e-01	2.845392e-01
5.200000e-01	5.900000e-01	3.137041e-01	8.406075e-02	1.538595e-01
5.900000e-01	1.000000e+00	2.368812e-02	7.346118e-03	1.561825e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.700000e-01	7.548359e-01	2.927059e-03	3.355647e-02
1.700000e-01	2.500000e-01	3.935571e+00	9.723750e-03	1.010150e-01
2.500000e-01	3.200000e-01	3.421011e+00	7.473000e-02	1.149000e-02
3.200000e-01	3.800000e-01	2.123473e+00	5.842000e-02	9.450000e-04
3.800000e-01	4.500000e-01	1.314119e+00	6.073457e-02	7.499143e-03
4.500000e-01	5.200000e-01	7.578293e-01	3.308371e-02	3.400286e-03
5.200000e-01	5.900000e-01	4.092297e-01	2.027243e-02	2.585857e-03
5.900000e-01	1.000000e+00	3.968437e-02	2.201634e-03	2.507561e-04
# END HISTO1D



==> figures/ZJ_d11-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large  LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.14
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.740700e-01	2.979200e-03	2.979200e-03
6.500000e+01	8.800000e+01	3.464500e-01	3.141900e-03	3.141900e-03
8.800000e+01	1.200000e+02	3.216500e-01	2.218400e-03	2.218400e-03
1.200000e+02	1.500000e+02	2.977000e-01	2.402500e-03	2.402500e-03
1.500000e+02	1.860000e+02	2.825900e-01	4.323500e-03	4.323500e-03
1.860000e+02	2.540000e+02	2.630600e-01	2.533500e-03	2.533500e-03
2.540000e+02	3.260000e+02	2.425700e-01	4.042600e-03	4.042600e-03
3.260000e+02	4.080000e+02	2.281400e-01	5.813200e-03	5.813200e-03
4.080000e+02	1.500000e+03	2.194900e-01	5.327900e-03	5.327900e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.484305e-01	1.794575e-02	2.812049e-02
6.500000e+01	8.800000e+01	3.290795e-01	1.813539e-02	2.824412e-02
8.800000e+01	1.200000e+02	3.007825e-01	1.744655e-02	2.639766e-02
1.200000e+02	1.500000e+02	2.764479e-01	1.643738e-02	2.557676e-02
1.500000e+02	1.860000e+02	2.592011e-01	1.587653e-02	2.467844e-02
1.860000e+02	2.540000e+02	2.404197e-01	1.604112e-02	2.371767e-02
2.540000e+02	3.260000e+02	2.198405e-01	1.578671e-02	2.260688e-02
3.260000e+02	4.080000e+02	2.065135e-01	1.599382e-02	2.150005e-02
4.080000e+02	1.500000e+03	1.892335e-01	1.456180e-02	2.085546e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.544853e-01	3.942190e-03	2.297093e-03
6.500000e+01	8.800000e+01	3.296554e-01	3.740797e-03	2.959616e-04
8.800000e+01	1.200000e+02	3.037746e-01	3.440612e-03	5.493549e-04
1.200000e+02	1.500000e+02	2.826042e-01	3.712418e-03	3.375992e-04
1.500000e+02	1.860000e+02	2.672609e-01	4.032519e-03	5.123046e-04
1.860000e+02	2.540000e+02	2.497842e-01	4.183511e-03	4.020081e-04
2.540000e+02	3.260000e+02	2.317378e-01	4.341471e-03	7.601002e-04
3.260000e+02	4.080000e+02	2.188511e-01	4.294024e-03	8.924609e-04
4.080000e+02	1.500000e+03	2.026199e-01	3.517774e-03	5.303643e-04
# END HISTO1D



==> figures/ZJ_d11-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large  Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	3.362135e+00	2.655840e-01	2.655840e-01
1.050000e-01	1.650000e-01	4.752835e+00	7.169495e-01	7.169495e-01
1.650000e-01	2.300000e-01	2.284913e+00	2.703651e-01	2.703651e-01
2.300000e-01	3.050000e-01	1.442536e+00	1.164685e-01	1.164685e-01
3.050000e-01	3.800000e-01	6.721113e-01	9.991318e-02	9.991318e-02
3.800000e-01	4.600000e-01	4.520604e-01	1.556274e-01	1.556274e-01
4.600000e-01	5.500000e-01	1.376814e-01	4.515449e-02	4.515449e-02
5.500000e-01	1.000000e+00	1.362602e-02	4.793181e-03	4.793181e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
Average=0.1384690642286742,0.010820930748245638,0.01572538830430173
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	4.092521e+00	5.301408e-01	4.427503e-01
1.050000e-01	1.650000e-01	4.677630e+00	2.797587e-01	2.347556e-01
1.650000e-01	2.300000e-01	2.125306e+00	2.601629e-01	2.791644e-01
2.300000e-01	3.050000e-01	1.028268e+00	1.709132e-01	2.345390e-01
3.050000e-01	3.800000e-01	5.296024e-01	1.006481e-01	1.537413e-01
3.800000e-01	4.600000e-01	2.694031e-01	5.312811e-02	9.613265e-02
4.600000e-01	5.500000e-01	1.108605e-01	2.711526e-02	5.109554e-02
5.500000e-01	1.000000e+00	6.916926e-03	2.098597e-03	4.799661e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.050000e-01	3.893058e+00	1.416667e-02	1.402457e-01
1.050000e-01	1.650000e-01	4.606313e+00	1.150800e-01	4.825000e-03
1.650000e-01	2.300000e-01	2.230743e+00	7.477077e-02	1.723077e-04
2.300000e-01	3.050000e-01	1.119682e+00	5.331547e-02	1.029493e-02
3.050000e-01	3.800000e-01	5.894256e-01	2.632213e-02	1.550267e-03
3.800000e-01	4.600000e-01	3.108066e-01	1.344300e-02	2.336625e-03
4.600000e-01	5.500000e-01	1.381337e-01	6.530444e-03	1.810222e-03
5.500000e-01	1.000000e+00	9.715876e-03	5.711756e-04	1.598933e-04
# END HISTO1D



==> figures/ZJ_d11-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large  Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.315700e-01	3.233300e-03	3.233300e-03
6.500000e+01	8.800000e+01	2.046200e-01	3.158200e-03	3.158200e-03
8.800000e+01	1.200000e+02	1.798500e-01	2.232600e-03	2.232600e-03
1.200000e+02	1.500000e+02	1.587700e-01	2.219500e-03	2.219500e-03
1.500000e+02	1.860000e+02	1.460200e-01	2.420600e-03	2.420600e-03
1.860000e+02	2.540000e+02	1.355400e-01	2.626600e-03	2.626600e-03
2.540000e+02	3.260000e+02	1.230300e-01	3.131400e-03	3.131400e-03
3.260000e+02	4.080000e+02	1.155400e-01	3.586400e-03	3.586400e-03
4.080000e+02	1.500000e+03	1.149200e-01	3.460300e-03	3.460300e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.953107e-01	1.254400e-02	1.797361e-02
6.500000e+01	8.800000e+01	1.786635e-01	1.282297e-02	1.814994e-02
8.800000e+01	1.200000e+02	1.557430e-01	1.196968e-02	1.679552e-02
1.200000e+02	1.500000e+02	1.384691e-01	1.082093e-02	1.572539e-02
1.500000e+02	1.860000e+02	1.280005e-01	9.911685e-03	1.463362e-02
1.860000e+02	2.540000e+02	1.190925e-01	9.657478e-03	1.368989e-02
2.540000e+02	3.260000e+02	1.106392e-01	8.913050e-03	1.273749e-02
3.260000e+02	4.080000e+02	1.065967e-01	8.706332e-03	1.168187e-02
4.080000e+02	1.500000e+03	1.009323e-01	7.566613e-03	1.148147e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.104890e-01	3.480947e-03	6.786895e-04
6.500000e+01	8.800000e+01	1.862858e-01	3.206216e-03	9.016704e-05
8.800000e+01	1.200000e+02	1.626517e-01	2.947937e-03	5.240270e-04
1.200000e+02	1.500000e+02	1.451230e-01	3.009024e-03	3.304549e-04
1.500000e+02	1.860000e+02	1.343235e-01	3.043606e-03	5.125437e-04
1.860000e+02	2.540000e+02	1.243319e-01	2.795696e-03	3.929069e-04
2.540000e+02	3.260000e+02	1.158314e-01	2.483887e-03	4.936952e-04
3.260000e+02	4.080000e+02	1.108039e-01	2.290542e-03	6.521061e-04
4.080000e+02	1.500000e+03	1.042103e-01	1.627551e-03	3.046260e-04
# END HISTO1D



==> figures/ZJ_d11-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large  Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.055734e+01	5.090373e-01	5.090373e-01
5.000000e-02	9.000000e-02	5.797871e+00	9.128867e-01	9.128867e-01
9.000000e-02	1.500000e-01	2.508636e+00	3.161728e-01	3.161728e-01
1.500000e-01	2.050000e-01	9.022342e-01	1.207650e-01	1.207650e-01
2.050000e-01	1.000000e+00	5.041150e-02	4.475540e-03	4.475540e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
Average=0.06928401367371656,0.0076445040098085185,0.011728747856458582
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.182462e+01	1.226800e+00	1.029152e+00
5.000000e-02	9.000000e-02	5.460699e+00	4.656645e-01	3.396005e-01
9.000000e-02	1.500000e-01	1.966705e+00	2.941896e-01	3.953907e-01
1.500000e-01	2.050000e-01	7.927739e-01	1.555859e-01	2.331090e-01
2.050000e-01	1.000000e+00	3.614614e-02	8.330094e-03	1.512746e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d11-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.173530e+01	3.202000e-02	2.761740e-01
5.000000e-02	9.000000e-02	5.542533e+00	1.382750e-01	1.309000e-02
9.000000e-02	1.500000e-01	1.968043e+00	8.827667e-02	9.331667e-03
1.500000e-01	2.050000e-01	7.842573e-01	3.632291e-02	4.774000e-03
2.050000e-01	1.000000e+00	3.813428e-02	1.708881e-03	3.210189e-04
# END HISTO1D



==> figures/ZJ_d11-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large  Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.333800e-01	3.299900e-03	3.299900e-03
6.500000e+01	8.800000e+01	1.089700e-01	2.749800e-03	2.749800e-03
8.800000e+01	1.200000e+02	9.289900e-02	2.209600e-03	2.209600e-03
1.200000e+02	1.500000e+02	8.044700e-02	1.891900e-03	1.891900e-03
1.500000e+02	1.860000e+02	7.164500e-02	3.409400e-03	3.409400e-03
1.860000e+02	2.540000e+02	6.593500e-02	1.774900e-03	1.774900e-03
2.540000e+02	3.260000e+02	6.205300e-02	3.230000e-03	3.230000e-03
3.260000e+02	4.080000e+02	5.608800e-02	3.814100e-03	3.814100e-03
4.080000e+02	1.500000e+03	5.717800e-02	2.672000e-03	2.672000e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	9.471429e-02	1.086176e-02	1.633418e-02
6.500000e+01	8.800000e+01	8.894026e-02	1.047857e-02	1.553154e-02
8.800000e+01	1.200000e+02	7.755665e-02	8.914894e-03	1.318992e-02
1.200000e+02	1.500000e+02	6.928401e-02	7.644504e-03	1.172875e-02
1.500000e+02	1.860000e+02	6.479835e-02	7.090586e-03	1.072850e-02
1.860000e+02	2.540000e+02	6.095170e-02	6.709785e-03	9.866936e-03
2.540000e+02	3.260000e+02	5.701923e-02	6.040426e-03	9.221238e-03
3.260000e+02	4.080000e+02	5.581625e-02	6.271733e-03	8.527294e-03
4.080000e+02	1.500000e+03	5.260396e-02	5.230491e-03	8.579030e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d11-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.107631e-01	2.962183e-03	0.000000e+00
6.500000e+01	8.800000e+01	9.362010e-02	2.244262e-03	6.177391e-04
8.800000e+01	1.200000e+02	7.929296e-02	2.095802e-03	4.842476e-04
1.200000e+02	1.500000e+02	7.028028e-02	1.766536e-03	2.641839e-04
1.500000e+02	1.860000e+02	6.535419e-02	1.753898e-03	4.534552e-04
1.860000e+02	2.540000e+02	6.021041e-02	1.473212e-03	2.862877e-04
2.540000e+02	3.260000e+02	5.621610e-02	1.334110e-03	3.009178e-04
3.260000e+02	4.080000e+02	5.369573e-02	1.075053e-03	4.107355e-04
4.080000e+02	1.500000e+03	5.073645e-02	8.113116e-04	2.249206e-04
# END HISTO1D



==> figures/ZJ_d12-x03-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_{0.5}}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	8.364712e-01	6.428194e-02	6.428194e-02
1.000000e-01	1.800000e-01	3.185080e+00	3.045982e-01	3.045982e-01
1.800000e-01	2.600000e-01	3.102870e+00	2.797913e-01	2.797913e-01
2.600000e-01	3.400000e-01	2.016449e+00	1.933022e-01	1.933022e-01
3.400000e-01	4.200000e-01	1.424521e+00	2.947216e-01	2.947216e-01
4.200000e-01	5.000000e-01	9.112726e-01	1.773530e-01	1.773530e-01
5.000000e-01	5.700000e-01	5.576786e-01	1.093045e-01	1.093045e-01
5.700000e-01	6.400000e-01	2.474619e-01	6.347212e-02	6.347212e-02
6.400000e-01	1.000000e+00	2.438235e-02	7.536073e-03	7.536073e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
Average=0.25154443364631646,0.021715816345552447,0.030533483166732933
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	7.502086e-01	2.869354e-01	2.940932e-01
1.000000e-01	1.800000e-01	2.980581e+00	7.731466e-01	5.949957e-01
1.800000e-01	2.600000e-01	3.439341e+00	1.681520e-01	5.455574e-02
2.600000e-01	3.400000e-01	2.414119e+00	3.377250e-01	3.435571e-01
3.400000e-01	4.200000e-01	1.440773e+00	3.001077e-01	4.174054e-01
4.200000e-01	5.000000e-01	7.775399e-01	1.718810e-01	2.968341e-01
5.000000e-01	5.700000e-01	3.809320e-01	9.732199e-02	1.730472e-01
5.700000e-01	6.400000e-01	1.542984e-01	4.581670e-02	8.809282e-02
6.400000e-01	1.000000e+00	9.235128e-03	3.068283e-03	7.225964e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x03-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.924687e-01	1.039800e-03	4.046630e-02
1.000000e-01	1.800000e-01	3.459914e+00	1.949625e-02	1.009925e-01
1.800000e-01	2.600000e-01	3.200224e+00	3.873250e-02	1.935000e-02
2.600000e-01	3.400000e-01	1.977382e+00	5.637875e-02	0.000000e+00
3.400000e-01	4.200000e-01	1.227684e+00	4.935337e-02	8.375000e-06
4.200000e-01	5.000000e-01	7.482134e-01	3.033550e-02	4.191250e-03
5.000000e-01	5.700000e-01	4.366760e-01	2.003743e-02	3.871571e-03
5.700000e-01	6.400000e-01	2.176976e-01	1.032257e-02	2.363571e-03
6.400000e-01	1.000000e+00	1.631541e-02	1.048911e-03	7.890556e-05
# END HISTO1D



==> figures/ZJ_d12-x03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large Groomed LHA $\lambda_{0.5}^{1}$
YLabel=\Large $\langle\lambda^1_{0.5}\rangle$
YMin=0.14
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.306800e-01	4.651800e-03	4.651800e-03
6.500000e+01	8.800000e+01	3.025900e-01	4.372400e-03	4.372400e-03
8.800000e+01	1.200000e+02	2.792200e-01	2.289000e-03	2.289000e-03
1.200000e+02	1.500000e+02	2.582600e-01	3.467300e-03	3.467300e-03
1.500000e+02	1.860000e+02	2.424200e-01	3.404800e-03	3.404800e-03
1.860000e+02	2.540000e+02	2.299100e-01	2.321000e-03	2.321000e-03
2.540000e+02	3.260000e+02	2.123800e-01	4.109900e-03	4.109900e-03
3.260000e+02	4.080000e+02	2.027900e-01	5.845400e-03	5.845400e-03
4.080000e+02	1.500000e+03	1.944200e-01	7.078200e-03	7.078200e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.172255e-01	2.060860e-02	3.081182e-02
6.500000e+01	8.800000e+01	2.986126e-01	2.196623e-02	3.207923e-02
8.800000e+01	1.200000e+02	2.727691e-01	2.220188e-02	3.080370e-02
1.200000e+02	1.500000e+02	2.515444e-01	2.171582e-02	3.053348e-02
1.500000e+02	1.860000e+02	2.374625e-01	2.193499e-02	2.959360e-02
1.860000e+02	2.540000e+02	2.230975e-01	2.120519e-02	2.854832e-02
2.540000e+02	3.260000e+02	2.074837e-01	2.163853e-02	2.733438e-02
3.260000e+02	4.080000e+02	1.975022e-01	2.062851e-02	2.626102e-02
4.080000e+02	1.500000e+03	1.820320e-01	1.978668e-02	2.527992e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x03
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	3.115206e-01	4.111057e-03	5.724697e-04
6.500000e+01	8.800000e+01	2.862729e-01	3.846097e-03	1.640455e-04
8.800000e+01	1.200000e+02	2.617372e-01	3.479202e-03	4.360642e-04
1.200000e+02	1.500000e+02	2.427397e-01	3.639424e-03	1.666788e-04
1.500000e+02	1.860000e+02	2.299831e-01	3.834673e-03	4.996360e-04
1.860000e+02	2.540000e+02	2.162025e-01	3.799643e-03	3.184238e-04
2.540000e+02	3.260000e+02	2.026213e-01	3.825440e-03	7.156484e-04
3.260000e+02	4.080000e+02	1.930867e-01	3.862800e-03	8.192316e-04
4.080000e+02	1.500000e+03	1.795838e-01	3.094356e-03	4.120364e-04
# END HISTO1D



==> figures/ZJ_d12-x04-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_1}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	3.501506e+00	6.351315e-01	6.351315e-01
2.000000e-02	5.000000e-02	7.939195e+00	1.458268e+00	1.458268e+00
5.000000e-02	9.500000e-02	5.263564e+00	1.200653e+00	1.200653e+00
9.500000e-02	1.470000e-01	2.891445e+00	6.784245e-01	6.784245e-01
1.470000e-01	2.250000e-01	1.564487e+00	1.714548e-01	1.714548e-01
2.250000e-01	3.070000e-01	1.183580e+00	9.038961e-02	9.038961e-02
3.070000e-01	3.880000e-01	4.588717e-01	9.751718e-02	9.751718e-02
3.880000e-01	4.680000e-01	4.363160e-01	1.419155e-01	1.419155e-01
4.680000e-01	1.000000e+00	2.522758e-02	7.539609e-03	7.539609e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
Average=0.11983663279580258,0.013516483465169829,0.017952692061584105
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	4.221646e+00	9.286586e-01	8.528443e-01
2.000000e-02	5.000000e-02	8.180397e+00	1.283698e+00	1.357603e+00
5.000000e-02	9.500000e-02	5.443045e+00	2.606276e-01	1.802842e-01
9.500000e-02	1.470000e-01	2.878058e+00	2.779365e-01	1.791489e-01
1.470000e-01	2.250000e-01	1.695038e+00	2.888785e-01	2.425681e-01
2.250000e-01	3.070000e-01	8.976931e-01	1.582521e-01	2.070289e-01
3.070000e-01	3.880000e-01	4.751342e-01	8.830068e-02	1.337034e-01
3.880000e-01	4.680000e-01	2.429254e-01	4.964560e-02	8.908935e-02
4.680000e-01	1.000000e+00	2.220941e-02	5.686796e-03	1.139916e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x04-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	4.623531e+00	0.000000e+00	2.006965e-01
2.000000e-02	5.000000e-02	8.688767e+00	4.570000e-02	2.758800e-01
5.000000e-02	9.500000e-02	5.471911e+00	7.804889e-02	5.950889e-02
9.500000e-02	1.470000e-01	2.611838e+00	7.942885e-02	0.000000e+00
1.470000e-01	2.250000e-01	1.519358e+00	5.777692e-02	0.000000e+00
2.250000e-01	3.070000e-01	8.647367e-01	3.714220e-02	7.865854e-03
3.070000e-01	3.880000e-01	4.882860e-01	2.032728e-02	2.056420e-03
3.880000e-01	4.680000e-01	2.657240e-01	1.138938e-02	2.275250e-03
4.680000e-01	1.000000e+00	2.741979e-02	1.189812e-03	1.347932e-04
# END HISTO1D



==> figures/ZJ_d12-x04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large Groomed Width $\lambda_1^{1}$
YLabel=\Large $\langle\lambda^1_1\rangle$
YMin=0.06
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	2.004900e-01	3.784900e-03	3.784900e-03
6.500000e+01	8.800000e+01	1.716400e-01	4.184400e-03	4.184400e-03
8.800000e+01	1.200000e+02	1.510100e-01	2.350800e-03	2.350800e-03
1.200000e+02	1.500000e+02	1.306200e-01	2.497900e-03	2.497900e-03
1.500000e+02	1.860000e+02	1.219100e-01	2.243600e-03	2.243600e-03
1.860000e+02	2.540000e+02	1.109700e-01	1.966800e-03	1.966800e-03
2.540000e+02	3.260000e+02	1.001800e-01	3.260000e-03	3.260000e-03
3.260000e+02	4.080000e+02	9.335000e-02	4.543100e-03	4.543100e-03
4.080000e+02	1.500000e+03	9.279300e-02	4.721100e-03	4.721100e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.671371e-01	1.366793e-02	2.014681e-02
6.500000e+01	8.800000e+01	1.517401e-01	1.397528e-02	2.010000e-02
8.800000e+01	1.200000e+02	1.334451e-01	1.388750e-02	1.854317e-02
1.200000e+02	1.500000e+02	1.198366e-01	1.351648e-02	1.795269e-02
1.500000e+02	1.860000e+02	1.116240e-01	1.365103e-02	1.731760e-02
1.860000e+02	2.540000e+02	1.039807e-01	1.294886e-02	1.656406e-02
2.540000e+02	3.260000e+02	9.579720e-02	1.284954e-02	1.583053e-02
3.260000e+02	4.080000e+02	9.195976e-02	1.236465e-02	1.501996e-02
4.080000e+02	1.500000e+03	8.489303e-02	1.128841e-02	1.467490e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	1.775134e-01	3.838258e-03	2.710348e-04
6.500000e+01	8.800000e+01	1.540525e-01	3.354566e-03	2.699381e-04
8.800000e+01	1.200000e+02	1.331991e-01	2.973281e-03	4.992258e-04
1.200000e+02	1.500000e+02	1.187877e-01	2.852082e-03	2.642860e-04
1.500000e+02	1.860000e+02	1.099297e-01	2.909078e-03	5.814145e-04
1.860000e+02	2.540000e+02	1.008880e-01	2.715130e-03	3.214254e-04
2.540000e+02	3.260000e+02	9.282685e-02	2.567199e-03	5.681784e-04
3.260000e+02	4.080000e+02	8.770908e-02	2.468034e-03	6.826491e-04
4.080000e+02	1.500000e+03	8.085051e-02	1.825991e-03	2.850222e-04
# END HISTO1D



==> figures/ZJ_d12-x05-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlotYMax=1.79
RatioPlotYMin=0
XMin=0.000000
XMax=1.000000
LeftMargin=1.7
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
LegendXPos=0.5
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large $Z$+jet\\\large anti-$k_t$, $R=0.4$ \\\large $p_{T,\mathrm{jet}}\in [120,150]~\text{GeV}$
XLabel=\Large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\frac{1}{d\sigma/dp_{T}}\frac{\mathrm d^2\sigma}{dp_{T}\mathrm d \lambda^1_2}$
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	9.138524e+01	8.529354e+00	8.529354e+00
2.500000e-03	1.000000e-02	3.457855e+01	1.525997e+00	1.525997e+00
1.000000e-02	2.500000e-02	9.489934e+00	9.632420e-01	9.632420e-01
2.500000e-02	6.000000e-02	3.903455e+00	3.519208e-01	3.519208e-01
6.000000e-02	1.200000e-01	1.873653e+00	1.968892e-01	1.968892e-01
1.200000e-01	1.770000e-01	1.182056e+00	1.991142e-01	1.991142e-01
1.770000e-01	2.300000e-01	5.195226e-01	8.275737e-02	8.275737e-02
2.300000e-01	1.000000e+00	3.363212e-02	3.919401e-03	3.919401e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
Average=0.045082115243506575,0.0074027455410730705,0.010395227756525315
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	1.048140e+02	1.361552e+01	1.272927e+01
2.500000e-03	1.000000e-02	3.455109e+01	2.532547e+00	3.199025e+00
1.000000e-02	2.500000e-02	9.283793e+00	2.779889e-01	2.223234e-01
2.500000e-02	6.000000e-02	3.431058e+00	3.942715e-01	1.932979e-01
6.000000e-02	1.200000e-01	1.915675e+00	3.005801e-01	2.670386e-01
1.200000e-01	1.770000e-01	1.036429e+00	1.987023e-01	2.345955e-01
1.770000e-01	2.300000e-01	5.267378e-01	1.068393e-01	1.852472e-01
2.300000e-01	1.000000e+00	2.279731e-02	5.747932e-03	1.032528e-02
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/data/MC/ResExp0.16_vars/Envelopes.yoda.gz/CMS_2018_PAS_SMP_18_QGX_ZPJ/d12-x05-y04
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-03	1.082030e+02	1.551200e-01	3.948000e+00
2.500000e-03	1.000000e-02	3.584499e+01	2.021467e-01	6.708000e-01
1.000000e-02	2.500000e-02	9.670533e+00	2.284267e-01	0.000000e+00
2.500000e-02	6.000000e-02	3.336574e+00	1.302229e-01	0.000000e+00
6.000000e-02	1.200000e-01	1.715473e+00	6.975567e-02	1.075833e-02
1.200000e-01	1.770000e-01	9.055014e-01	3.256930e-02	2.022982e-03
1.770000e-01	2.300000e-01	4.863396e-01	2.004679e-02	5.356415e-03
2.300000e-01	1.000000e+00	2.402466e-02	1.048390e-03	1.287273e-04
# END HISTO1D



==> figures/ZJ_d12-x05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=\Large $p_{T,\text{jet}}~[\text{GeV}]$
RatioPlotYMax=1.25
RatioPlotYMin=0.75
XMin=88
LeftMargin=1.7
LogX=1
LegendXPos=0.45
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotSameStyle=1
RatioPlotYLabel=\large Theory/Data
XLabelSep=5.5
BottomMargin=1.1
CustomLegend=\large Z+jet, anti-$k_t$, $R=0.4$ \\\large Groomed Thrust $\lambda_2^{1}$
YLabel=\Large $\langle\lambda^1_2\rangle$
YMin=0.02
DrawOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
LegendOnly=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
RatioPlot=1
RatioPlotReference=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
# END PLOT

# BEGIN HISTO1D /CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
PolyMarker=*
Title=\large CMS data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	8.985900e-02	3.768500e-03	3.768500e-03
6.500000e+01	8.800000e+01	7.284500e-02	2.539600e-03	2.539600e-03
8.800000e+01	1.200000e+02	5.973000e-02	1.860900e-03	1.860900e-03
1.200000e+02	1.500000e+02	5.185700e-02	1.707800e-03	1.707800e-03
1.500000e+02	1.860000e+02	4.424600e-02	2.141200e-03	2.141200e-03
1.860000e+02	2.540000e+02	4.000200e-02	1.316700e-03	1.316700e-03
2.540000e+02	3.260000e+02	3.786000e-02	1.985000e-03	1.985000e-03
3.260000e+02	4.080000e+02	2.967300e-02	2.527900e-03	2.527900e-03
4.080000e+02	1.500000e+03	3.579300e-02	2.639300e-03	2.639300e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
ErrorBandColor={[rgb]{1,0,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/Resum_mult_NLO_had_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
Title=\large $\text{NLO}+\text{NLL}^\prime+\text{NP}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	6.085723e-02	8.848138e-03	1.279394e-02
6.500000e+01	8.800000e+01	5.734979e-02	8.649702e-03	1.269199e-02
8.800000e+01	1.200000e+02	5.043993e-02	7.899188e-03	1.106757e-02
1.200000e+02	1.500000e+02	4.508212e-02	7.402746e-03	1.039523e-02
1.500000e+02	1.860000e+02	4.246951e-02	7.178139e-03	9.747689e-03
1.860000e+02	2.540000e+02	3.992480e-02	6.701644e-03	9.326567e-03
2.540000e+02	3.260000e+02	3.733997e-02	6.475004e-03	8.851564e-03
3.260000e+02	4.080000e+02	3.644029e-02	6.297643e-03	8.194252e-03
4.080000e+02	1.500000e+03	3.363709e-02	5.406864e-03	8.370743e-03
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
ErrorBandColor={[rgb]{0,0,1}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/averages_Lund/MC/MCNLO_Average.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ_Average/d12-x05
Title=\large SH-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	6.500000e+01	7.256867e-02	2.701014e-03	0.000000e+00
6.500000e+01	8.800000e+01	5.963248e-02	1.919370e-03	3.161784e-04
8.800000e+01	1.200000e+02	4.935633e-02	2.250272e-03	3.579373e-04
1.200000e+02	1.500000e+02	4.307050e-02	1.489916e-03	1.804714e-04
1.500000e+02	1.860000e+02	3.963674e-02	1.480999e-03	3.705184e-04
1.860000e+02	2.540000e+02	3.601304e-02	1.289730e-03	1.923495e-04
2.540000e+02	3.260000e+02	3.337665e-02	1.188507e-03	2.359614e-04
3.260000e+02	4.080000e+02	3.158140e-02	1.013526e-03	3.613008e-04
4.080000e+02	1.500000e+03	2.918644e-02	7.254665e-04	1.297196e-04
# END HISTO1D


